Towards Foundation Models for Mixed Integer Linear Programming

Mixed Integer Linear Programming (MILP) is essential for modeling complex decision-making problems but faces challenges in computational tractability and requires expert formulation. Current deep learning approaches for MILP focus on specific problem classes and do not generalize to unseen classes. To address this shortcoming, we take a foundation model training approach, where we train a single deep learning model on a diverse set of MILP problems to generalize across problem classes. As existing datasets for MILP lack diversity and volume, we introduce MILP-Evolve, a novel LLM-based evolutionary framework that is capable of generating a large set of diverse MILP classes with an unlimited amount of instances. We study our methodology on three key learning tasks that capture diverse aspects of MILP: (1) integrality gap prediction, (2) learning to branch, and (3) a new task of aligning MILP instances with natural language descriptions. Our empirical results show that models trained on the data generated by MILP-Evolve achieve significant improvements on unseen problems, including MIPLIB benchmarks. Our work highlights the potential of moving towards a foundation model approach for MILP that can generalize to a broad range of MILP applications. Our code and data are publicly available at https://github.com/microsoft/OptiGuide.

==> data/clip_miplib.csv <==
,Step,seed_vae,scratch,seed,ours,seed_param
1,0,0.294285715,0.270000011,0.288571417,0.238571435,0.297142863
2,10,0.364285707,0.43428573,0.344285727,0.398571432,0.378571421
3,20,0.34857142,0.504285693,0.409999996,0.487142861,0.422857136
4,30,0.374285728,0.425714284,0.430000007,0.527142882,0.42428571
5,40,0.372857153,0.47714287,0.442857146,0.578571439,0.427142859
6,50,0.40142858,0.47714287,0.502857149,0.627142847,0.46714285
7,60,0.404285729,0.494285733,0.501428604,0.652857125,0.472857147
8,70,0.390000015,0.482857138,0.518571436,0.655714273,0.450000018
9,80,0.40142858,0.544285715,0.550000012,0.677142859,0.492857158
10,90,0.431428581,0.512857139,0.531428576,0.664285719,0.461428583
11,100,0.412857145,0.531428576,0.544285715,0.675714314,0.485714287
12,110,0.414285719,0.508571446,0.577142835,0.701428592,0.46714285
13,120,0.42428571,0.567142844,0.537142873,0.707142889,0.462857157
14,130,0.438571423,0.558571458,0.554285705,0.688571453,0.5
15,140,0.435714304,0.564285696,0.5657143,0.709999979,0.472857147
16,150,0.447142869,0.600000024,0.581428587,0.702857137,0.507142842
17,160,0.462857157,0.605714321,0.595714271,0.699999988,0.521428585
18,170,0.47714287,0.581428587,0.568571448,0.699999988,0.535714269
19,180,0.478571445,0.602857172,0.574285746,0.714285731,0.54285717
20,190,0.480000019,0.591428578,0.607142866,0.708571434,0.515714288
21,200,0.485714287,0.604285717,0.622857153,0.730000019,0.531428576
22,210,0.50999999,0.595714271,0.648571432,0.708571434,0.540000021
23,220,0.497142851,0.600000024,0.620000005,0.731428564,0.538571417
24,230,0.494285733,0.602857172,0.655714273,0.734285712,0.562857151
25,240,0.521428585,0.611428559,0.64142859,0.742857158,0.579999983
26,250,0.505714297,0.600000024,0.611428559,0.710000038,0.567142844
27,260,0.52285713,0.612857163,0.647142887,0.715714276,0.597142875
28,270,0.524285734,0.594285727,0.654285729,0.715714276,0.61857146
29,280,0.491428584,0.625714302,0.677142859,0.705714285,0.595714271
30,290,0.524285734,0.604285717,0.670000017,0.735714316,0.588571429
31,300,0.547142863,0.624285698,0.662857175,0.721428573,0.597142875
32,310,0.535714269,0.597142875,0.6842857,0.72714287,0.615714312
33,320,0.548571408,0.627142847,0.665714264,0.718571424,0.638571441
34,330,0.560000002,0.617142856,0.660000026,0.722857177,0.607142866
35,340,0.561428607,0.622857153,0.694285691,0.734285712,0.607142866
36,350,0.544285715,0.607142866,0.6842857,0.732857168,0.631428599
37,360,0.579999983,0.615714312,0.691428602,0.755714297,0.649999976
38,370,0.579999983,0.629999995,0.692857146,0.730000019,0.638571441
39,380,0.59857142,0.590000033,0.682857156,0.734285712,0.652857125
40,390,0.611428559,0.637142837,0.670000017,0.725714266,0.631428599
41,400,0.591428578,0.620000005,0.711428583,0.730000019,0.671428561
42,410,0.581428587,0.595714271,0.708571434,0.737142861,0.657142878
43,420,0.607142866,0.654285729,0.688571453,0.74000001,0.642857134
44,430,0.577142894,0.61857146,0.695714295,0.718571424,0.671428561
45,440,0.594285727,0.617142856,0.692857146,0.737142861,0.667142868
46,450,0.591428578,0.622857153,0.698571444,0.72714287,0.699999988
47,460,0.617142856,0.627142847,0.715714276,0.725714266,0.680000007
48,470,0.625714302,0.61857146,0.708571434,0.741428554,0.694285691
49,480,0.600000024,0.61857146,0.738571405,0.747142851,0.685714304
50,490,0.631428599,0.612857163,0.734285712,0.724285722,0.672857165
51,500,0.611428559,0.64142859,0.697142839,0.734285712,0.667142868
52,510,0.602857172,0.635714293,0.731428564,0.734285712,0.681428552
53,520,0.607142866,0.639999986,0.724285722,0.721428573,0.668571413
54,530,0.64142859,0.635714293,0.714285731,0.745714307,0.687142849
55,540,0.622857153,0.629999995,0.704285741,0.747142851,0.680000007
56,550,0.652857125,0.647142887,0.720000029,0.732857168,0.694285691
57,560,0.662857175,0.632857144,0.747142851,0.742857158,0.697142839
58,570,0.637142837,0.661428571,0.724285722,0.744285703,0.678571403
59,580,0.649999976,0.615714312,0.730000019,0.748571455,0.69428575
60,590,0.657142878,0.644285738,0.697142839,0.741428554,0.695714295
61,600,0.6842857,0.639999986,0.715714276,0.738571405,0.680000007
62,610,0.665714264,0.648571432,0.699999988,0.751428604,0.698571444
63,620,0.665714264,0.639999986,0.724285722,0.751428604,0.711428583
64,630,0.688571453,0.590000033,0.707142889,0.741428554,0.67428571
65,640,0.661428571,0.639999986,0.722857177,0.731428564,0.704285741
66,650,0.671428561,0.644285738,0.720000029,0.734285712,0.697142839
67,660,0.691428602,0.661428571,0.725714266,0.747142851,0.701428592
68,670,0.688571453,0.671428561,0.737142861,0.735714316,0.704285741
69,680,0.698571444,0.634285748,0.704285741,0.755714297,0.705714285
70,690,0.692857146,0.660000026,0.738571405,0.74000001,0.720000029
71,700,0.698571444,0.645714283,0.731428564,0.71714288,0.721428573
72,710,0.701428592,0.657142878,0.731428564,0.744285703,0.708571434
73,720,0.704285741,0.657142878,0.758571446,0.738571465,0.697142839
74,730,0.702857137,0.661428571,0.721428573,0.744285703,0.709999979
75,740,0.692857146,0.628571451,0.699999988,0.747142851,0.685714304
76,750,0.665714264,0.661428571,0.732857168,0.745714307,0.712857127
77,760,0.698571444,0.672857165,0.744285703,0.747142851,0.702857137
78,770,0.701428592,0.682857156,0.744285703,0.705714285,0.720000029
79,780,0.691428602,0.644285738,0.738571405,0.748571455,0.711428583
80,790,0.697142839,0.670000017,0.734285712,0.745714307,0.697142839
81,800,0.682857156,0.658571422,0.741428554,0.741428554,0.704285741
82,810,0.67428571,0.652857125,0.732857168,0.745714307,0.711428583
83,820,0.678571463,0.664285719,0.738571405,0.75999999,0.709999979
84,830,0.715714276,0.667142868,0.741428554,0.74000001,0.711428583
85,840,0.702857137,0.680000007,0.72714287,0.738571465,0.709999979
86,850,0.701428592,0.657142878,0.735714316,0.751428604,0.721428573
87,860,0.718571424,0.65142858,0.745714307,0.757142842,0.715714276
88,870,0.682857156,0.649999976,0.732857168,0.747142851,0.708571434
89,880,0.704285741,0.67428571,0.701428592,0.738571405,0.712857127
90,890,0.714285731,0.622857153,0.731428564,0.742857158,0.712857127
91,900,0.714285731,0.687142849,0.714285731,0.744285703,0.699999988
92,910,0.720000029,0.657142878,0.751428604,0.748571455,0.702857137
93,920,0.718571424,0.668571413,0.724285722,0.742857158,0.720000029
94,930,0.712857127,0.635714293,0.707142889,0.755714297,0.715714276
95,940,0.687142849,0.658571422,0.748571455,0.764285743,0.708571434
96,950,0.704285741,0.675714314,0.732857168,0.752857149,0.715714276
97,960,0.731428564,0.665714264,0.745714307,0.747142851,0.715714276
98,970,0.712857127,0.672857165,0.742857158,0.764285743,0.724285722
99,980,0.695714295,0.660000026,0.735714316,0.75,0.722857177
100,990,0.714285731,0.647142887,0.745714307,0.742857158,0.720000029
101,999,0.709999979,0.650000036,0.72714287,0.755714297,0.714285731

==> data/gap_converge.csv <==
scratch,ours,seed,Step
50.2400016784668,39.68000030517578,44.31999969482422,0
43.17333221435547,33.46666717529297,36.98666763305664,20
40.880001068115234,31.520000457763672,35.9466667175293,40
38.90666580200195,30.053333282470703,36.15999984741211,60
37.599998474121094,30.639999389648438,33.439998626708984,80
36.82666778564453,30.213333129882812,30.719999313354492,100
36.21333312988281,29.733333587646484,32.37333297729492,120
35.54666519165039,28.69333267211914,32.426666259765625,140
41.68000030517578,27.893333435058594,31.33333396911621,160
36.37333297729492,27.626667022705078,30.106666564941406,180
35.01333236694336,26.02666664123535,31.33333396911621,200
34.66666793823242,26.760000228881836,31.14666748046875,220
33.17333221435547,24.85333251953125,32.37333297729492,240
36.63999938964844,24.719999313354492,28.266666412353516,260
34.61333465576172,25.46666717529297,29.413333892822266,280
33.9466667175293,26.213333129882812,30.18666648864746,300
33.68000030517578,24.413333892822266,30.69333267211914,320
32.79999923706055,24.746665954589844,29.33333396911621,340
34.3466682434082,23.573333740234375,27.84000015258789,360
35.253334045410156,23.106666564941406,29.799999237060547,380
35.09333419799805,22.773332595825195,29.1733341217041,400
34.266666412353516,23.413333892822266,29.253334045410156,420
33.78666687011719,23.33333396911621,30.02666664123535,440
33.573333740234375,24.8799991607666,30.02666664123535,460
33.14666748046875,23.34666633605957,31.253334045410156,480
34.13333511352539,23.84000015258789,29.33333396911621,500
32.720001220703125,23.386667251586914,27.68000030517578,520
30.986665725708008,23.1200008392334,27.226667404174805,540
30.373332977294922,23.97333335876465,26.85333251953125,560
32.63999938964844,23.866666793823242,27.413333892822266,580
30.426666259765625,23.946666717529297,29.65333366394043,600
29.066667556762695,24.02666664123535,28.773332595825195,620
32.2933349609375,24.226667404174805,30.85333251953125,640
29.573333740234375,23.453332901000977,31.546667098999023,660
30.213333129882812,22.760000228881836,27.413333892822266,680
30.479999542236328,22.626667022705078,29.1200008392334,700
29.013334274291992,22.8799991607666,26.959999084472656,720
29.97333335876465,22.600000381469727,27.68000030517578,740
28.239999771118164,23.50666618347168,27.959999084472656,760
29.066667556762695,24.14666748046875,26.773332595825195,780
28.31999969482422,23.386667251586914,26.66666603088379,800
29.920000076293945,24.8266658782959,26.15999984741211,820
27.280000686645508,23.253334045410156,28.8266658782959,840
32.77333450317383,24.413333892822266,25.34666633605957,860
31.066667556762695,23.546667098999023,25.413333892822266,880
29.866666793823242,23.33333396911621,25.200000762939453,900
27.573333740234375,23.33333396911621,26.18666648864746,920
28.66666603088379,25.253334045410156,25.920000076293945,940
28.586666107177734,22.066667556762695,25.066667556762695,960
27.46666717529297,22.133333206176758,25.360000610351562,980


==> data/labels_stats/miplib_train.csv <==
bins,values
0.0,0.20233463035019456
0.03333333333333333,0.04474708171206226
0.06666666666666667,0.03696498054474708
0.1,0.05058365758754864
0.13333333333333333,0.03696498054474708
0.16666666666666666,0.02529182879377432
0.2,0.013618677042801557
0.23333333333333334,0.023346303501945526
0.26666666666666666,0.01556420233463035
0.3,0.0311284046692607
0.3333333333333333,0.02529182879377432
0.36666666666666664,0.02529182879377432
0.4,0.011673151750972763
0.43333333333333335,0.013618677042801557
0.4666666666666667,0.007782101167315175
0.5,0.023346303501945526
0.5333333333333333,0.0019455252918287938
0.5666666666666667,0.01556420233463035
0.6,0.01556420233463035
0.6333333333333333,0.007782101167315175
0.6666666666666666,0.017509727626459144
0.7,0.017509727626459144
0.7333333333333333,0.011673151750972763
0.7666666666666666,0.01556420233463035
0.8,0.017509727626459144
0.8333333333333334,0.005836575875486381
0.8666666666666667,0.013618677042801557
0.9,0.007782101167315175
0.9333333333333333,0.02529182879377432
0.9666666666666667,0.23929961089494164


==> data/labels_stats/miplib_train.json <==
{
    "bins": [
        0.0,
        0.03333333333333333,
        0.06666666666666667,
        0.1,
        0.13333333333333333,
        0.16666666666666666,
        0.2,
        0.23333333333333334,
        0.26666666666666666,
        0.3,
        0.3333333333333333,
        0.36666666666666664,
        0.4,
        0.43333333333333335,
        0.4666666666666667,
        0.5,
        0.5333333333333333,
        0.5666666666666667,
        0.6,
        0.6333333333333333,
        0.6666666666666666,
        0.7,
        0.7333333333333333,
        0.7666666666666666,
        0.8,
        0.8333333333333334,
        0.8666666666666667,
        0.9,
        0.9333333333333333,
        0.9666666666666667
    ],
    "values": [
        0.20233463035019456,
        0.04474708171206226,
        0.03696498054474708,
        0.05058365758754864,
        0.03696498054474708,
        0.02529182879377432,
        0.013618677042801557,
        0.023346303501945526,
        0.01556420233463035,
        0.0311284046692607,
        0.02529182879377432,
        0.02529182879377432,
        0.011673151750972763,
        0.013618677042801557,
        0.007782101167315175,
        0.023346303501945526,
        0.0019455252918287938,
        0.01556420233463035,
        0.01556420233463035,
        0.007782101167315175,
        0.017509727626459144,
        0.017509727626459144,
        0.011673151750972763,
        0.01556420233463035,
        0.017509727626459144,
        0.005836575875486381,
        0.013618677042801557,
        0.007782101167315175,
        0.02529182879377432,
        0.23929961089494164
    ]
}

==> data/labels_stats/ours.csv <==
bins,values
0.0,0.19761606022584693
0.03333333333333333,0.11195629443747386
0.06666666666666667,0.08628711836051861
0.1,0.03149832705980761
0.13333333333333333,0.02799560853199498
0.16666666666666666,0.030400460058552906
0.2,0.03400773734838979
0.23333333333333334,0.023734838979506484
0.26666666666666666,0.032648473442074444
0.3,0.02305520702634881
0.3333333333333333,0.022009619406106233
0.36666666666666664,0.01866373902132999
0.4,0.013723337515683814
0.43333333333333335,0.013644918444165622
0.4666666666666667,0.008155583437892095
0.5,0.008024884985361773
0.5333333333333333,0.008103304056879966
0.5666666666666667,0.008286281890422418
0.6,0.0062212463404433295
0.6333333333333333,0.0035027185278126306
0.6666666666666666,0.005672312839815977
0.7,0.007397532413216228
0.7333333333333333,0.005620033458803848
0.7666666666666666,0.006822459222082811
0.8,0.004888122124634044
0.8333333333333334,0.0067963195315767465
0.8666666666666667,0.0034242994562944376
0.9,0.013252823086574656
0.9333333333333333,0.017356754496026767
0.9666666666666667,0.21923358427436218


==> data/labels_stats/ours.json <==
{
    "bins": [
        0.0,
        0.03333333333333333,
        0.06666666666666667,
        0.1,
        0.13333333333333333,
        0.16666666666666666,
        0.2,
        0.23333333333333334,
        0.26666666666666666,
        0.3,
        0.3333333333333333,
        0.36666666666666664,
        0.4,
        0.43333333333333335,
        0.4666666666666667,
        0.5,
        0.5333333333333333,
        0.5666666666666667,
        0.6,
        0.6333333333333333,
        0.6666666666666666,
        0.7,
        0.7333333333333333,
        0.7666666666666666,
        0.8,
        0.8333333333333334,
        0.8666666666666667,
        0.9,
        0.9333333333333333,
        0.9666666666666667
    ],
    "values": [
        0.19761606022584693,
        0.11195629443747386,
        0.08628711836051861,
        0.03149832705980761,
        0.02799560853199498,
        0.030400460058552906,
        0.03400773734838979,
        0.023734838979506484,
        0.032648473442074444,
        0.02305520702634881,
        0.022009619406106233,
        0.01866373902132999,
        0.013723337515683814,
        0.013644918444165622,
        0.008155583437892095,
        0.008024884985361773,
        0.008103304056879966,
        0.008286281890422418,
        0.0062212463404433295,
        0.0035027185278126306,
        0.005672312839815977,
        0.007397532413216228,
        0.005620033458803848,
        0.006822459222082811,
        0.004888122124634044,
        0.0067963195315767465,
        0.0034242994562944376,
        0.013252823086574656,
        0.017356754496026767,
        0.21923358427436218
    ]
}

==> data/labels_stats/seed.csv <==
bins,values
0.0,0.32628676470588236
0.03333333333333333,0.09650735294117647
0.06666666666666667,0.25735294117647056
0.1,0.08823529411764706
0.13333333333333333,0.0027573529411764708
0.16666666666666666,0.0
0.2,0.0027573529411764708
0.23333333333333334,0.011029411764705883
0.26666666666666666,0.014705882352941176
0.3,0.022058823529411766
0.3333333333333333,0.017463235294117647
0.36666666666666664,0.01011029411764706
0.4,0.0027573529411764708
0.43333333333333335,0.0
0.4666666666666667,0.0
0.5,0.0
0.5333333333333333,0.0
0.5666666666666667,0.0
0.6,0.0
0.6333333333333333,0.0
0.6666666666666666,0.0
0.7,0.0
0.7333333333333333,0.0
0.7666666666666666,0.0
0.8,0.0
0.8333333333333334,0.0
0.8666666666666667,0.0
0.9,0.0
0.9333333333333333,0.0
0.9666666666666667,0.1479779411764706


==> data/labels_stats/seed.json <==
{
    "bins": [
        0.0,
        0.03333333333333333,
        0.06666666666666667,
        0.1,
        0.13333333333333333,
        0.16666666666666666,
        0.2,
        0.23333333333333334,
        0.26666666666666666,
        0.3,
        0.3333333333333333,
        0.36666666666666664,
        0.4,
        0.43333333333333335,
        0.4666666666666667,
        0.5,
        0.5333333333333333,
        0.5666666666666667,
        0.6,
        0.6333333333333333,
        0.6666666666666666,
        0.7,
        0.7333333333333333,
        0.7666666666666666,
        0.8,
        0.8333333333333334,
        0.8666666666666667,
        0.9,
        0.9333333333333333,
        0.9666666666666667
    ],
    "values": [
        0.32628676470588236,
        0.09650735294117647,
        0.25735294117647056,
        0.08823529411764706,
        0.0027573529411764708,
        0.0,
        0.0027573529411764708,
        0.011029411764705883,
        0.014705882352941176,
        0.022058823529411766,
        0.017463235294117647,
        0.01011029411764706,
        0.0027573529411764708,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.1479779411764706
    ]
}

==> data/labels_stats/seed_param.csv <==
bins,values
0.0,0.32209154031458126
0.03333333333333333,0.10670256482924756
0.06666666666666667,0.07255207595295451
0.1,0.058240045345047474
0.13333333333333333,0.07623636105994049
0.16666666666666666,0.06093240753861414
0.2,0.0486042227575457
0.23333333333333334,0.03911010344338954
0.26666666666666666,0.0218223040952246
0.3,0.038826696896698314
0.3333333333333333,0.013603514241178971
0.36666666666666664,0.028198951395777244
0.4,0.023522743375371972
0.43333333333333335,0.00014170327334561429
0.4666666666666667,0.0
0.5,0.022247413915261444
0.5333333333333333,0.0
0.5666666666666667,0.012044778234377215
0.6,0.010769448774266686
0.6333333333333333,0.0
0.6666666666666666,0.0
0.7,0.0
0.7333333333333333,0.0
0.7666666666666666,0.0
0.8,0.0
0.8333333333333334,0.0
0.8666666666666667,0.0
0.9,0.0
0.9333333333333333,0.0
0.9666666666666667,0.04435312455717727


==> data/labels_stats/seed_param.json <==
{
    "bins": [
        0.0,
        0.03333333333333333,
        0.06666666666666667,
        0.1,
        0.13333333333333333,
        0.16666666666666666,
        0.2,
        0.23333333333333334,
        0.26666666666666666,
        0.3,
        0.3333333333333333,
        0.36666666666666664,
        0.4,
        0.43333333333333335,
        0.4666666666666667,
        0.5,
        0.5333333333333333,
        0.5666666666666667,
        0.6,
        0.6333333333333333,
        0.6666666666666666,
        0.7,
        0.7333333333333333,
        0.7666666666666666,
        0.8,
        0.8333333333333334,
        0.8666666666666667,
        0.9,
        0.9333333333333333,
        0.9666666666666667
    ],
    "values": [
        0.32209154031458126,
        0.10670256482924756,
        0.07255207595295451,
        0.058240045345047474,
        0.07623636105994049,
        0.06093240753861414,
        0.0486042227575457,
        0.03911010344338954,
        0.0218223040952246,
        0.038826696896698314,
        0.013603514241178971,
        0.028198951395777244,
        0.023522743375371972,
        0.00014170327334561429,
        0.0,
        0.022247413915261444,
        0.0,
        0.012044778234377215,
        0.010769448774266686,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.04435312455717727
    ]
}

==> data/labels_stats/seed_vae.csv <==
bins,values
0.0,0.2901808785529716
0.03333333333333333,0.13372093023255813
0.06666666666666667,0.1281653746770026
0.1,0.03204134366925065
0.13333333333333333,0.02248062015503876
0.16666666666666666,0.024806201550387597
0.2,0.03320413436692506
0.23333333333333334,0.03462532299741602
0.26666666666666666,0.03307493540051679
0.3,0.02054263565891473
0.3333333333333333,0.009302325581395349
0.36666666666666664,0.004005167958656331
0.4,0.0016795865633074936
0.43333333333333335,0.0011627906976744186
0.4666666666666667,0.0012919896640826874
0.5,0.0009043927648578811
0.5333333333333333,0.0010335917312661498
0.5666666666666667,0.0009043927648578811
0.6,0.0009043927648578811
0.6333333333333333,0.0005167958656330749
0.6666666666666666,0.0003875968992248062
0.7,0.00012919896640826872
0.7333333333333333,0.0
0.7666666666666666,0.0
0.8,0.00012919896640826872
0.8333333333333334,0.00012919896640826872
0.8666666666666667,0.00012919896640826872
0.9,0.00012919896640826872
0.9333333333333333,0.00012919896640826872
0.9666666666666667,0.22428940568475453


==> data/labels_stats/seed_vae.json <==
{
    "bins": [
        0.0,
        0.03333333333333333,
        0.06666666666666667,
        0.1,
        0.13333333333333333,
        0.16666666666666666,
        0.2,
        0.23333333333333334,
        0.26666666666666666,
        0.3,
        0.3333333333333333,
        0.36666666666666664,
        0.4,
        0.43333333333333335,
        0.4666666666666667,
        0.5,
        0.5333333333333333,
        0.5666666666666667,
        0.6,
        0.6333333333333333,
        0.6666666666666666,
        0.7,
        0.7333333333333333,
        0.7666666666666666,
        0.8,
        0.8333333333333334,
        0.8666666666666667,
        0.9,
        0.9333333333333333,
        0.9666666666666667
    ],
    "values": [
        0.2901808785529716,
        0.13372093023255813,
        0.1281653746770026,
        0.03204134366925065,
        0.02248062015503876,
        0.024806201550387597,
        0.03320413436692506,
        0.03462532299741602,
        0.03307493540051679,
        0.02054263565891473,
        0.009302325581395349,
        0.004005167958656331,
        0.0016795865633074936,
        0.0011627906976744186,
        0.0012919896640826874,
        0.0009043927648578811,
        0.0010335917312661498,
        0.0009043927648578811,
        0.0009043927648578811,
        0.0005167958656330749,
        0.0003875968992248062,
        0.00012919896640826872,
        0.0,
        0.0,
        0.00012919896640826872,
        0.00012919896640826872,
        0.00012919896640826872,
        0.00012919896640826872,
        0.00012919896640826872,
        0.22428940568475453
    ]
}

==> data/problem_sizes_stats/miplib_train.csv <==
n_conss,n_vars
55341,16263
27678,11523
649,344
18600,11659
11182,12600
4944,1372
23056,27226
21502,18432
150,28599
1790,3361
4524,10250
652,1758
1024,1024
44,48
82,13264
448,33765
17712,9182
29407,29605
40,1600
9073,16741
4630,16440
1388,6805
2765,1381
14652,3740
1110,1080
4308,7350
8217,760
11018,10813
20403,10218
652,1536
12412,9526
12050,10772
11671,12370
4633,3472
1312,67732
48904,25130
25303,30055
6094,5475
142,888
46336,23228
195,270
6044,119856
20692,20203
12,62
507,63009
738,274
170,100000
12698,12940
728,20800
3810,3255
2373,1533
81,220
3582,1620
36160,33616
6577,11096
6480,3321
2686,2304
62800,4200
86779,31728
10181,10100
440,1919
1916,1180
4484,22120
225,2600
6484,5495
4524,10250
666,18380
11235,14387
666,18380
432,322
35142,14544
225,2600
396,429
1037,1005
59998,29999
14412,12000
5678,3855
23158,27326
85,431
5375,214
126036,622
13714,6839
303,320
12498,23305
5184,3872
596,524
432,20409
221,338
4956,5003
3156,2900
46615,25776
4408,2883
11911,12622
341,304
2221,550539
1324,840
13238,167910
18085,22266
4616,16392
79,232
365,2025
48125,51471
704,505
241,319
7140,904
825,10894
1531,1680
2320,3040
6270,900
15753,11660
26346,9093
1588,2376
132226,12648
1038,3283
798,10000
2309,1747
594,11100
10980,4440
3292,2312
69808,17680
14320,9685
7261,7359
10181,10100
10291,5132
9408,7437
10,45
8,34
11893,12675
24132,23968
5198,2602
4840,11090
40123,21805
46336,23228
13,151
368,548
49,100
247,260
3413,5325
72328,27029
4179,2340
4678,4470
16326,20503
145,1131
54122,27061
1068,1388
21366,17264
47788,50936
483,2375
602,159145
807,13640
596,524
3311,4612
37618,37816
12526,10976
23016,11929
6880,9799
668,312
285,8100
1388,6805
1343,16021
1388,6805
32451,12481
9444,8644
80,1600
28812,48738
175344,14770
1524,728
1413,18235
6567,3114
6420,6480
508,132672
1259,8786
24699,32504
6869,8965
33175,45390
5576,3815
14132,10863
9435,14363
9727,297
61444,33242
5661,2183
8827,10735
59108,20047
63,63
13416,5608
2547,6216
13331,13198
7261,7359
440,1919
2391,1030
2511,5885
3453,190402
1237,4500
1046,728
10526,118500
8686,8784
195,270
2860,1310
3068,2384
4426,13873
2400,7328
3988,5976
72,87482
220,2310
4556,5626
1542,130052
17024,1660
3757,57756
1274,1950
1911,1161
4560,7644
835,1541
5954,4552
4246,740
2299,6000
835,308
5108,4004
30440,41820
17447,12865
32914,11154
6672,138844
6624,5256
4220,49758
31934,14488
2539,15293
502,166
63,63
2320,3040
2080,2236
8209,1059
12,151
704,505
6577,11096
195,270
6507,17233
43238,5174
25772,12890
34476,35378
1146,2101
16844,34248
3422,6612
2360,48417
184,128
342,397
2698,1751
14755,10399
6142,784
21366,17264
5444,13702
200,65832
1206,903
6034,11690
24457,3732
4998,4019
16770,17030
47946,14546
222,301
594,6731
41124,10404
10356,24793
2449,1072
72,87482
5198,2602
24,41
23158,27342
2437,10724
1830,4775
4293,20617
79494,29568
19906,3540
12047,31762
2667,6216
13729,4191
40,400
28812,48738
4840,11090
5108,4004
2469,1166
4674,20115
479,504
5158,9241
342,397
160633,6250
594,6731
47572,30827
128,128
537,842
4426,13873
5184,3872
78,20315
360,13410
112,769
591284,2904
50998,30200
8584,8468
329,4784
726,1298
335,1226
38268,32868
3329,1339
157187,12241
14573,14115
960,900
591284,2904
930,870
2441,1412
50998,30200
144240,3640
6936,34219
4560,3648
8,34
728,20800
2778,4161
324,421
2989,84718
817,4892
4735,1150
24699,32504
2874,2256
600,600
363,353
870,1385
29520,10752
132226,12648
11182,9800
910,254
4628,2883
20,1600
180,241
7636,12321
2024,2550
1110,1080
8429,830
3785,3660
6380,6689
1388,6805
4500,5868
13206,4914
602,159145
2250,2500
24,18
66768,26871
6142,784
652,1536
1701,1344
1388,6805
3312,4673
7893,4318
8419,2945
3988,5976
6119,214
4375,4741
4840,11090
429,1205
17032,11404
16224,10008
1033,12497
2746,3815
19665,78141
7200,3600
3278,2112
4840,11090
1128,18460
12622,11554
22411,13104
2756,5304
170,20046
142,888
650,2850
800,990
800,990
2024,2550
14962,11717
2469,1166
38268,32868
2513,7687
4480,3710
2221,550539
4179,2340
20152,11961
2320,3040
24,28
507,63009
1388,6805
4295,20344
508,127326
2604,4508
5929,2947
489,4500
38357,27837
852,7195
291,2655
82,13264
360,13410
6785,12640
30076,35378
788,1541
69808,17680
3129,3006
844,2005
15252,15007
3496,11612
4872,72747
9338,7683
6732,4722
4667,106150
12840,79347
35056,35254
3216,12360
225,2700
483,2375
1474,1576
2120,1462
57791,5100
3453,190402
5372,7178
509,63019
20438,17879
13206,4914
7200,3600
2395,2368
2698,1751
735,6621
1639,754
35856,5760
6950,2080
133,201
1435,15085
24673,28926
27,30
16382,11697
6506,3253
1588,2376
1533,1083
83094,33003
870,436
18600,11659
38292,16440
23158,27342
51846,25755
429,1205
64,4516
5232,3240
2250,2500
748,844
2648,4900
200,200
2767,57756
2626,2594
9444,8644
2398,1864
1646,8904
6985,4605
1253,6816
6506,3253
34476,35378
6960,3452
63805,30619
17,71
65,91670
27678,11523
38357,27837
2847,14406
16382,11697
4426,13873
6751,2720
131,1456
1028,377
24,41
2874,2256
807,13640
2250,2500
432,322
4176,2597
6672,138844
2250,2500
710,805
2403,2515
27,30
4872,72747
918,60315
20567,5282
7770,40971
11235,14387
3812,4446
18439,19466
4628,2883
1046,728
4944,1372
3988,5976
16420,8211
3497,1629
2298,3117
4053,3815
6567,3114
1243,896
28,35
991,490
4485,8515
47946,14546


==> data/problem_sizes_stats/miplib_train.json <==
{
    "n_vars": [
        2340,
        253,
        10976,
        12321,
        10240,
        24793,
        505,
        50936,
        1024,
        26871,
        4440,
        20800,
        8904,
        8211,
        11100,
        241,
        6816,
        4446,
        6216,
        4900,
        1480,
        2494,
        1536,
        25130,
        24793,
        3452,
        10240,
        34219,
        138844,
        2602,
        7350,
        12000,
        11650,
        29999,
        5868,
        4605,
        7687,
        720,
        91670,
        1080,
        11016,
        11690,
        84718,
        421,
        7644,
        26928,
        4722,
        5760,
        150,
        14387,
        2376,
        41,
        9400,
        8468,
        51471,
        2183,
        14546,
        60315,
        15085,
        5100,
        1030,
        11090,
        792,
        888,
        16021,
        270,
        10250,
        6805,
        20046,
        57756,
        1541,
        490,
        23305,
        5174,
        1298,
        18460,
        900,
        3872,
        1536,
        3114,
        1758,
        548,
        41820,
        48738,
        11100,
        745,
        4200,
        2728,
        2550,
        870,
        7328,
        1831,
        900,
        1205,
        8515,
        130052,
        18380,
        1680,
        1344,
        1580,
        63019,
        159145,
        253,
        9767,
        1339,
        2848,
        4150,
        1462,
        4019,
        29605,
        17680,
        12393,
        600,
        2500,
        12241,
        3114,
        127326,
        1166,
        34,
        214,
        22120,
        1350,
        6216,
        20617,
        15085,
        32868,
        2256,
        19466,
        472,
        30055,
        2664,
        1161,
        10399,
        10863,
        28718,
        4004,
        63,
        62,
        504,
        16440,
        1059,
        4516,
        25755,
        270,
        13410,
        34248,
        35378,
        151,
        6480,
        201,
        22229,
        4552,
        3472,
        11090,
        41,
        322,
        10842,
        6839,
        1660,
        2688,
        3255,
        1828,
        8675,
        2904,
        11154,
        12865,
        37816,
        4892,
        10250,
        71,
        1024,
        22884,
        200,
        2515,
        2600,
        11523,
        20315,
        10752,
        600,
        1751,
        14546,
        87482,
        504,
        5325,
        78141,
        11697,
        1747,
        16392,
        2850,
        6489,
        3815,
        4019,
        23228,
        49758,
        1225,
        2700,
        4500,
        32280,
        27226,
        27061,
        14010,
        151,
        65832,
        4741,
        11660,
        59376,
        2046,
        4779,
        10813,
        10218,
        622,
        274,
        232,
        12648,
        31762,
        23968,
        10309,
        9845,
        297,
        17010,
        128,
        1344,
        40971,
        6250,
        4004,
        48417,
        156,
        344,
        4508,
        10990,
        8130,
        1758,
        11786,
        74,
        48417,
        524,
        990,
        11090,
        550539,
        1600,
        196,
        28926,
        703,
        9861,
        23228,
        27837,
        8779,
        16263,
        30200,
        784,
        17233,
        3918,
        3162,
        3,
        1310,
        728,
        1080,
        254,
        4150,
        13264,
        904,
        12360,
        2090,
        2500,
        4775,
        2384,
        17264,
        6769,
        2005,
        4456,
        36864,
        990,
        1456,
        34248,
        7195,
        27326,
        11090,
        5304,
        6805,
        4456,
        14387,
        25776,
        6491,
        4516,
        3815,
        18380,
        9685,
        138844,
        32674,
        3710,
        11659,
        3815,
        728,
        2116,
        20203,
        2048,
        6612,
        32417,
        14406,
        7359,
        151,
        37951,
        11096,
        14770,
        6621,
        3253,
        260,
        11612,
        22480,
        13873,
        72747,
        4612,
        2594,
        5282,
        9182,
        270,
        6000,
        23968,
        2655,
        28599,
        844,
        11659,
        2883,
        128,
        2500,
        2298,
        14488,
        1919,
        13640,
        431,
        4167,
        37816,
        842,
        14770,
        5976,
        27342,
        1533,
        14115,
        3540,
        3555,
        5976,
        322,
        6689,
        2013,
        12675,
        8827,
        1072,
        2023,
        2985,
        106150,
        338,
        30055,
        1381,
        16440,
        35378,
        87482,
        3740,
        4161,
        1629,
        30,
        2602,
        550539,
        20617,
        2883,
        2183,
        400,
        10404,
        769,
        5626,
        3006,
        1205,
        79347,
        20315,
        4019,
        10752,
        830,
        650,
        2101,
        1462,
        33003,
        190402,
        214,
        1919,
        1600,
        105,
        20631,
        180,
        390,
        3040,
        534,
        8644,
        10012,
        236376,
        270,
        3660,
        319,
        5475,
        28860,
        130052,
        3240,
        1796,
        3040,
        14544,
        200,
        11404,
        3321,
        6919,
        4605,
        6816,
        32868,
        156,
        5256,
        2310,
        29,
        15003,
        1350,
        13873,
        9799,
        6250,
        1758,
        3040,
        10399,
        14115,
        21805,
        4500,
        45390,
        33765,
        3472,
        6731,
        10000,
        2597,
        10735,
        6839,
        754,
        1412,
        254,
        1751,
        11717,
        57756,
        16021,
        1024,
        1533,
        728,
        7178,
        7437,
        48738,
        118500,
        13873,
        6731,
        13640,
        2236,
        20115,
        4860,
        22266,
        368,
        436,
        1747,
        11554,
        19356,
        401,
        3312,
        13086,
        8965,
        2840,
        2256,
        320,
        4111,
        14363,
        1629,
        388,
        5976,
        18235,
        9557,
        903,
        12640,
        21143,
        2700,
        151,
        740,
        166,
        86,
        17879,
        6805,
        35378,
        11090,
        840,
        72747,
        31728,
        5831,
        6097,
        2904,
        3361,
        12812,
        524,
        2600,
        5760,
        250,
        3872,
        14546,
        3732,
        3648,
        10894,
        715,
        4161,
        480,
        17656,
        784,
        490,
        622,
        13200,
        12162,
        127326,
        35378,
        12497,
        119856,
        20115,
        1600,
        12481,
        888,
        20409,
        14101,
        896,
        8786,
        8468,
        14870,
        15293,
        17264,
        2883,
        35254,
        11096,
        100000,
        16741,
        270,
        63009,
        2945,
        353,
        2112,
        8784,
        12600,
        2340,
        3872,
        29400,
        20800,
        1372,
        1385,
        31762,
        13873,
        1372,
        1083,
        2304,
        430,
        13410,
        6805,
        33242,
        5868,
        76000,
        10218,
        5282,
        12648,
        132672,
        3114,
        270,
        535,
        106150,
        14872,
        19466,
        68865,
        5100,
        576,
        3361,
        3255,
        3080,
        2947,
        3117,
        25755,
        11523,
        10404,
        4870,
        7901,
        220,
        10100,
        33242,
        5885,
        12640,
        5325,
        2112,
        167910,
        516,
        45,
        3600,
        4191,
        17680,
        505,
        2494,
        556,
        429,
        9216,
        18432,
        63019,
        3855,
        74,
        5003,
        27837,
        30619,
        8211,
        190402,
        1180,
        524,
        9241,
        9093,
        9800,
        10958,
        29568,
        20047,
        1090,
        3280,
        3555,
        11929,
        377,
        12600,
        32504,
        17030,
        13702,
        200,
        8112,
        10757,
        30827,
        2480,
        18235,
        4552,
        1322,
        20344,
        21600,
        7683,
        63009,
        304,
        33753,
        220,
        2985,
        2298,
        2731,
        521,
        397,
        10772,
        5868,
        16440,
        1024,
        36864,
        32504,
        2550,
        2900,
        1886,
        4470,
        159145,
        50936,
        13264,
        2500,
        3600,
        9526,
        10039,
        312,
        1620,
        805,
        11090,
        15007,
        14101,
        3283,
        7359,
        7687,
        5608,
        14544,
        301,
        12370,
        2720,
        1150,
        6805,
        11697,
        13702,
        13104,
        214,
        1576,
        57855,
        18,
        332,
        3253,
        35378,
        524,
        1372,
        3710,
        3648,
        11717,
        188,
        10813,
        7350,
        86,
        27029,
        236376,
        12940,
        6216,
        9522,
        535,
        6971,
        7195,
        1620,
        34,
        67732,
        30,
        274,
        4914,
        28,
        12622,
        17030,
        1150,
        3862,
        2375,
        14870,
        34219,
        2480,
        35,
        5912,
        504,
        12890,
        4784,
        1166,
        33616,
        3472,
        37413,
        10863,
        4914,
        3128,
        13198,
        2312,
        4140,
        760,
        8100,
        2288,
        40623,
        1541,
        1456,
        63,
        2688,
        308,
        5495,
        2406,
        10724,
        30200,
        2025,
        3200,
        397,
        10008,
        27342,
        461,
        12890,
        3471,
        3640,
        6805,
        1864,
        1388,
        20203,
        1131,
        65832,
        505,
        29568,
        1385,
        12640,
        397,
        10100,
        4418,
        14544,
        5885,
        5174,
        4673,
        1226,
        28926,
        2013,
        2376,
        436,
        5608,
        3040,
        3117,
        3032,
        2080,
        29667,
        22120,
        22414,
        21805,
        22480,
        20503,
        5132,
        5141,
        157591,
        11090,
        57756,
        57756,
        8644,
        4318,
        33020,
        1372,
        2368,
        26871,
        33003,
        4004,
        11961,
        16392,
        7253,
        100,
        1005,
        48,
        59376,
        1950,
        2375
    ],
    "n_conss": [
        4179,
        402,
        12526,
        7636,
        12871,
        10356,
        704,
        47788,
        169162,
        66768,
        10980,
        728,
        1646,
        16420,
        594,
        180,
        1253,
        3812,
        2667,
        2648,
        1140,
        2406,
        652,
        48904,
        10356,
        6960,
        12871,
        6936,
        6672,
        5198,
        4308,
        14412,
        5874,
        59998,
        4500,
        6985,
        2513,
        460,
        65,
        1110,
        3345,
        6034,
        2989,
        324,
        4560,
        28836,
        6732,
        35856,
        7822,
        11235,
        1588,
        24,
        11904,
        8584,
        48125,
        5661,
        47946,
        918,
        1435,
        57791,
        2391,
        4840,
        1547,
        142,
        1343,
        195,
        4524,
        1388,
        170,
        3757,
        835,
        558,
        12498,
        43238,
        726,
        1128,
        6270,
        5184,
        652,
        6567,
        652,
        368,
        30440,
        28812,
        594,
        26509,
        62800,
        1520,
        2024,
        930,
        2400,
        341,
        960,
        429,
        4485,
        1542,
        666,
        1531,
        1701,
        3781,
        509,
        602,
        402,
        5993,
        3329,
        3608,
        3640,
        2120,
        4998,
        29407,
        69808,
        9068,
        600,
        2250,
        157187,
        6567,
        508,
        2469,
        8,
        6119,
        4484,
        178,
        2667,
        4293,
        1435,
        38268,
        2874,
        18439,
        378,
        25303,
        4608,
        1911,
        14755,
        14132,
        51608,
        5108,
        63,
        12,
        479,
        4630,
        8209,
        64,
        51846,
        195,
        360,
        16844,
        34476,
        13,
        6420,
        133,
        49928,
        5954,
        3322,
        4840,
        24,
        432,
        11414,
        13714,
        17024,
        6636,
        3810,
        2036,
        13200,
        591284,
        32914,
        17447,
        37618,
        817,
        4524,
        17,
        1024,
        39714,
        200,
        2403,
        225,
        27678,
        78,
        29520,
        600,
        2698,
        47946,
        72,
        479,
        3413,
        19665,
        16382,
        2309,
        4616,
        650,
        4595,
        4053,
        4998,
        46336,
        4220,
        557,
        225,
        1237,
        17771,
        23056,
        54122,
        21236,
        12,
        200,
        4375,
        15753,
        6319,
        18944,
        3629,
        11018,
        20403,
        126036,
        738,
        79,
        132226,
        12047,
        24132,
        9707,
        1015,
        9727,
        32686,
        184,
        1701,
        7770,
        160633,
        5108,
        2360,
        192,
        649,
        2604,
        12471,
        724,
        652,
        25663,
        14,
        2360,
        596,
        800,
        4840,
        2221,
        80,
        212,
        24673,
        638,
        2194,
        46336,
        38357,
        6846,
        55341,
        50998,
        6142,
        6507,
        4216,
        10518,
        2,
        2860,
        1046,
        1110,
        910,
        3640,
        82,
        7140,
        3216,
        200,
        2250,
        1830,
        3068,
        21366,
        8906,
        844,
        3063,
        43006,
        800,
        131,
        16844,
        852,
        23158,
        4840,
        2756,
        1388,
        3063,
        11235,
        46615,
        4403,
        64,
        2746,
        666,
        14320,
        6672,
        32713,
        4480,
        18600,
        5576,
        1524,
        3432,
        20692,
        504451,
        3422,
        13658,
        2847,
        7261,
        13,
        20502,
        6577,
        175344,
        735,
        6506,
        247,
        3496,
        2565,
        4426,
        4872,
        3311,
        2626,
        20567,
        17712,
        195,
        2299,
        24132,
        291,
        150,
        748,
        18600,
        4628,
        128,
        2250,
        2042,
        31934,
        440,
        807,
        85,
        7087,
        37618,
        537,
        175344,
        3988,
        23158,
        2373,
        14573,
        19906,
        6568,
        3988,
        432,
        6380,
        283,
        11893,
        4847,
        2449,
        31798,
        2520,
        4667,
        221,
        25303,
        2765,
        38292,
        34476,
        72,
        14652,
        2778,
        3497,
        27,
        5198,
        2221,
        4293,
        4628,
        5661,
        40,
        41124,
        112,
        4556,
        3129,
        429,
        12840,
        78,
        4998,
        29520,
        8429,
        178,
        1146,
        2120,
        83094,
        3453,
        5375,
        440,
        40,
        115,
        4289,
        75,
        461,
        2320,
        1357,
        9444,
        4416,
        1897,
        195,
        3785,
        241,
        6094,
        38841,
        1542,
        5232,
        2528,
        2320,
        47814,
        200,
        17032,
        6480,
        5150,
        6985,
        1253,
        38268,
        192,
        6624,
        220,
        46,
        30984,
        15533,
        4426,
        6880,
        160633,
        652,
        2320,
        14755,
        14573,
        40123,
        489,
        33175,
        448,
        4633,
        594,
        798,
        4176,
        8827,
        13714,
        1639,
        2441,
        910,
        2698,
        14962,
        2527,
        1343,
        1024,
        2373,
        1046,
        5372,
        9408,
        28812,
        10526,
        4426,
        594,
        807,
        2080,
        4674,
        11574,
        18085,
        274,
        870,
        2309,
        12622,
        39131,
        300,
        13796,
        33088,
        6869,
        5813,
        2874,
        303,
        4140,
        9435,
        3497,
        1334,
        3988,
        1413,
        13097,
        1206,
        153,
        20151,
        225,
        12,
        4246,
        502,
        60,
        20438,
        1388,
        34476,
        4840,
        1324,
        4872,
        86779,
        177908,
        552,
        591284,
        1790,
        12092,
        596,
        225,
        35856,
        216,
        5184,
        47946,
        24457,
        4560,
        825,
        727,
        2778,
        272,
        31775,
        6142,
        991,
        126036,
        3706,
        10688,
        508,
        30076,
        1033,
        6044,
        4674,
        20,
        32451,
        142,
        432,
        1761,
        1243,
        1259,
        8584,
        23029,
        2539,
        21366,
        4408,
        35056,
        6577,
        170,
        9073,
        195,
        507,
        8419,
        363,
        3278,
        8686,
        11182,
        4179,
        5184,
        76944,
        728,
        4944,
        870,
        12047,
        4426,
        4944,
        1533,
        2686,
        336,
        360,
        1388,
        61444,
        4500,
        2076,
        20403,
        20567,
        132226,
        508,
        6567,
        195,
        487,
        4667,
        37782,
        18439,
        2571,
        57791,
        575,
        1790,
        3810,
        1228,
        5929,
        2298,
        51846,
        27678,
        41124,
        1525,
        14760,
        81,
        10181,
        61444,
        2511,
        6785,
        3413,
        3314,
        13238,
        1332,
        10,
        7200,
        13729,
        69808,
        704,
        2406,
        322,
        396,
        10750,
        21502,
        509,
        5678,
        14,
        4956,
        38357,
        63805,
        16420,
        3453,
        1916,
        596,
        5158,
        26346,
        11182,
        8864,
        80214,
        59108,
        518,
        1720,
        6568,
        23016,
        1028,
        11182,
        24699,
        16770,
        5444,
        17013,
        17268,
        248,
        47572,
        6152,
        1413,
        5954,
        10252,
        4295,
        6293,
        9338,
        507,
        341,
        65380,
        81,
        2520,
        2042,
        3037,
        808,
        542,
        12050,
        4500,
        38292,
        169162,
        43006,
        24699,
        2024,
        3156,
        1625,
        4678,
        602,
        47788,
        82,
        2250,
        7200,
        12412,
        3287,
        668,
        2799,
        710,
        4840,
        15252,
        1761,
        1038,
        7261,
        2513,
        13416,
        35142,
        222,
        11671,
        6751,
        4735,
        1388,
        16382,
        5444,
        22411,
        6119,
        1474,
        1570,
        24,
        664,
        6506,
        30076,
        596,
        4944,
        4480,
        4560,
        14962,
        29,
        11018,
        4308,
        60,
        72328,
        1897,
        12698,
        2547,
        571,
        487,
        4088,
        852,
        3582,
        8,
        1312,
        27,
        738,
        13206,
        24,
        11911,
        16770,
        4735,
        16399,
        483,
        23029,
        6936,
        6152,
        28,
        4178,
        318,
        25772,
        329,
        2469,
        36160,
        4633,
        66090,
        14132,
        13206,
        3184,
        13331,
        3292,
        2160,
        8217,
        285,
        823,
        70638,
        788,
        131,
        63,
        6636,
        835,
        6484,
        36029,
        2437,
        50998,
        365,
        63608,
        342,
        16224,
        23158,
        78,
        25772,
        4482,
        144240,
        1388,
        2398,
        1068,
        20692,
        145,
        200,
        704,
        79494,
        870,
        6785,
        342,
        10181,
        4377,
        35142,
        2511,
        43238,
        3312,
        335,
        24673,
        283,
        1588,
        870,
        13416,
        2320,
        2298,
        5768,
        6950,
        11539,
        4484,
        771,
        40123,
        2565,
        16326,
        10291,
        329,
        4226,
        4840,
        2767,
        3757,
        9444,
        7893,
        60496,
        4944,
        2395,
        66768,
        83094,
        5108,
        20152,
        4616,
        9500,
        49,
        1037,
        44,
        6319,
        1274,
        483
    ],
    "xlim": [
        0,
        20000
    ],
    "ylim": [
        0,
        20000
    ]
}

==> data/problem_sizes_stats/ours.csv <==
n_conss,n_vars
13950,13530
230,12150
107169,3125
3632,2265
11123,5416
1200,1080
10110,9930
6170,6120
15231,7885
1503,1410
2022,1782
500,1000
2679,107379
7420,7302
160,6480
949,4344
16874,13127
6677,6718
3836,2262
2686,1904
42357,44188
1460,28040
55346,33760
2018,10500
2621,2584
4453,3423
5305,20275
12648,4189
4844,32448
19083,5421
6171,6411
600,40200
9462,4169
29901,3070
11673,281
500,13895
14760,14640
15351,15300
354322,147
2251,2251
3249,27542
9654,5465
48366,750
5701,5587
500,22950
348,272
39060,19125
90,1125
54125,421
4436,3135
22189,14311
9963,7724
27622,27600
1425,1380
118533,4202
10200,10100
17989,3000
32524,421
12392,3160
5063,750
2714,1280
960,960
200,7650
364,6600
12230,6030
71,1231
28346,27197
4431,4536
2043,1762
1158,3067
16815,13123
450,10200
3556,14385
28814,18945
3720,3660
2383,2068
2600,2550
500,600
2943,757
800,720
12646,4201
2480,3960
1347,1347
502,101
4463,3248
3459,1889
12884,32110
29375,8748
27622,27600
983,79523
3599,7021
2759,2373
3890,2248
2193,2140
3373,3006
16825,7615
3683,746
700,2500
11075,112921
58819,39900
502,101
15683,11286
2437,3727
482,21551
3795,47682
5656,5508
451,20050
14953,4073
2949,750
6367,15918
5900,12151
10711,10600
770,15750
130,500
1538,7680
1037,10000
3762,2430
5451,27500
700,2500
125941,19402
5305,20275
4118,3086
15600,14600
1500,1000
81488,11684
11881,2588
53959,36185
16343,130680
1100,5940
15351,15300
5555,2680
8565,35122
28819,18945
6896,30382
1450,18550
9673,315
3700,4450
1000,1500
6997,4703
5755,18793
16471,16562
4813,21195
4910,1505
501,1100
2480,3960
20580,20040
5282,315
22861,18427
6259,22550
32503,421
10511,10600
158,1050
5150,5050
17266,48620
2055,1027
3605,3606
770,15750
22310,14510
516,3396
366,19800
34810,20110
129,1674
1888,1094
3686,1209
5700,10650
7413,5418
1784,108659
7674,7474
26526,421
11398,11248
3000,2625
446,14498
20580,20040
10601,10400
3568,2016
12649,4205
16031,51195
171,1200
14984,3000
87022,4819
3890,4472
8179,44175
280,8742
2326,2000
10626,12214
430,45250
327,37
10511,10600
15885,15717
2285,2050
1680,1000
1306,1215
4727,19212
518,15255
33708,33596
473,1825
3904,4136
762,46647
4141,2092
3703,1229
1310,1250
518,15255
16597,11034
3701,1229
20096,16308
19952,69
720,500
3692,1216
3202,1823
1000,1500
49614,23061
500,22950
7638,5135
12354,525
2437,3727
2400,2000
5077,2683
1727,1305
43824,960
1032,6036
29657,26554
1342,1264
4130,3110
5700,10650
433,474
800,93060
4938,2727
4800,9619
29992,16276
230,4501
3326,2038
10611,10400
1460,28040
3904,2248
14326,8811
1037,10000
9025,8775
1953,1681
519,594
6006,5005
23685,42628
200,2000
2512,916
31337,23980
430,45250
2057,1026
119360,4194
2326,2000
1537,19500
12230,6030
17586,17100
26613,421
330,9030
11347,1718
675,650
120155,4210
115,505
4075,29885
1055,19500
994,5972
5701,5587
2285,2050
960,960
32100,20110
1504,8738
5701,5587
54211,421
53103,52200
2827,2727
2650,2600
500,22950
2953,750
5062,1709
4990,10294
30401,30100
1310,1250
5946,2250
7273,6831
6006,5005
6889,21602
2766,2499
450,20050
5110,5040
20580,20040
1782,7298
120035,4214
10200,10100
14984,3000
430,45250
30200,20100
17266,48620
21293,21250
32410,480
5816,13893
13295,23272
5700,10650
10511,10600
5019,750
401,30300
10250,10050
13652,9402
2794,17169
10568,1500
54199,421
28685,28704
8788,7650
12316,77760
1200,1080
1671,1114
24514,15691
6290,3183
8007,20000
11318,11286
2003,1726
29249,8748
11400,11325
5527,19456
6789,1837
7700,5100
330,9030
10200,10100
16490,44702
10601,10400
1110,13129
4507,2306
1583,846
20580,20040
46632,14682
6453,42993
1500,750
15351,15300
8208,44175
13997,353
4039,3845
2708,7558
451,20050
3284,32060
32610,20310
1800,500
6688,3734
6919,3597
20580,20040
171,1200
36533,12301
8166,44175
43755,960
4675,1350
7758,2264
3805,47682
16019,51195
3503,1353
14984,3000
1220,8710
800,720
8222,4337
328,417
3274,32050
16412,30510
11177,750
11745,11227
16716,44576
2523,931
21097,15626
28844,14400
11519,10036
1802,1800
14636,104272
20649,47400
16019,51195
47756,375
13330,26060
30401,30100
800,1800
15885,15717
11808,8663
3935,2226
7722,6762
32960,720
28844,14400
300,20100
1500,1000
3805,47682
10611,10400
33412,33300
3987,3757
3720,3660
300,20100
8377,10779
2480,3960
2068,3506
54181,421
2838,831
38258,19075
3700,4310
9813,30265
3000,2625
17987,3000
3700,4450
32053,20110
26551,421
8775,8700
5701,5587
106,240
4640,4590
118948,4200
2400,2000
11154,43661
666,82830
18026,31200
16965,12194
5150,5050
30850,6120
60009,38869
14760,14640
430,45250
26311,16807
10200,10100
6445,37758
15600,15025
8216,8538
36705,20100
12301,375
25976,12034
10500,10500
3395,728
13200,13100
700,2500
534,70200
37951,37888
5053,7339
1037,10000
6644,27021
1037,10000
32486,421
160,6480
300,20100
30200,20100
4876,104
389,1976
36924,2964
451,20050
1200,1080
15376,15200
10911,10700
3700,10450
9210,14000
10500,10500
28844,14400
22459,19208
28805,13523
27053,13800
1718,5353
4124,3098
10421,2671
2316,2426
114,505
1404,1182
15600,15025
26279,3000
960,960
18748,1200
518,15255
2942,17340
36855,20100
10611,10400
14760,14640
14353,1133
30200,20100
6170,6120
8007,20000
3284,32060
10711,10600
7460,9207
2838,135534
15351,15300
7901,27500
31392,46891
7372,5775
7579,5099
5451,27500
500,1500
1124,2249
2590,2658
5305,20275
6445,37758
1024,19500
12925,89345
2650,2600
709,35826
1000,1500
551,3684
20580,20040
291,18200
6063,946
7420,7302
12407,78384
28823,18945
200,7650
2954,750
2600,2550


==> data/problem_sizes_stats/ours.json <==
{
    "n_vars": [
        8070,
        750,
        26140,
        6598,
        1992,
        960,
        13063,
        10600,
        8070,
        10000,
        1800,
        2050,
        15255,
        9248,
        1237,
        6120,
        51195,
        32232,
        105052,
        10500,
        32660,
        902,
        12153,
        52092,
        2746,
        3586,
        2671,
        5775,
        5100,
        1229,
        10450,
        29892,
        39900,
        3000,
        10600,
        1000,
        19500,
        10992,
        86876,
        7448,
        750,
        500,
        933,
        1305,
        15750,
        1026,
        15750,
        13100,
        3124,
        3187,
        10100,
        8710,
        25872,
        2172,
        11544,
        750,
        3960,
        44175,
        20310,
        76714,
        17100,
        91351,
        15717,
        45250,
        116239,
        32060,
        15300,
        2671,
        4415,
        99047,
        16562,
        21000,
        18882,
        5416,
        48620,
        1500,
        26961,
        12601,
        2249,
        500,
        5587,
        9478,
        2281,
        1228,
        16308,
        62148,
        36187,
        960,
        1226,
        27600,
        1125,
        1800,
        41394,
        12151,
        8070,
        12295,
        82830,
        8588,
        20100,
        10450,
        22950,
        51195,
        4200,
        931,
        3597,
        10000,
        14660,
        2727,
        10100,
        32060,
        4254,
        3000,
        125,
        21600,
        20432,
        15750,
        1350,
        17775,
        1800,
        17563,
        27500,
        3240,
        20300,
        2978,
        1027,
        1928,
        421,
        20880,
        12475,
        8834,
        14701,
        7145,
        24486,
        7302,
        916,
        20100,
        11236,
        600,
        20000,
        3124,
        60885,
        10600,
        51195,
        10500,
        746,
        1500,
        2550,
        6120,
        15717,
        8775,
        22701,
        5508,
        52200,
        36188,
        10200,
        1218,
        1565,
        13530,
        48620,
        8775,
        9344,
        44175,
        2978,
        15300,
        12620,
        10900,
        3660,
        2286,
        7298,
        20275,
        3727,
        1363,
        7474,
        960,
        3198,
        2262,
        11515,
        1895,
        1280,
        36191,
        47682,
        1800,
        11637,
        4793,
        14640,
        19075,
        47682,
        553,
        5135,
        7101,
        13129,
        12151,
        720,
        431,
        10000,
        8070,
        15918,
        4918,
        34446,
        9030,
        5931,
        2575,
        3000,
        13530,
        500,
        27407,
        30100,
        15255,
        4501,
        13530,
        9402,
        4073,
        375,
        15050,
        10100,
        30813,
        2909,
        5508,
        14400,
        500,
        44175,
        19500,
        8700,
        20310,
        4450,
        3589,
        2264,
        2177,
        5050,
        13129,
        888,
        47682,
        15060,
        2000,
        79342,
        1800,
        1500,
        20100,
        421,
        9930,
        4507,
        13800,
        7543,
        1639,
        8305,
        80120,
        13129,
        15300,
        13129,
        8748,
        20500,
        31200,
        5775,
        7302,
        2499,
        13135,
        23383,
        1250,
        12692,
        43661,
        9994,
        5050,
        4201,
        42628,
        2404,
        7532,
        40711,
        6718,
        1200,
        7570,
        33760,
        10700,
        240,
        750,
        6000,
        2250,
        145,
        2400,
        7744,
        10050,
        6512,
        10400,
        29885,
        800,
        74003,
        750,
        3000,
        500,
        562,
        10400,
        25820,
        18945,
        30032,
        20110,
        1500,
        20050,
        19125,
        13369,
        757,
        25820,
        7198,
        19400,
        2050,
        16336,
        4751,
        16240,
        11626,
        3567,
        1015,
        46891,
        10779,
        18945,
        562,
        3727,
        10744,
        750,
        2074,
        8825,
        272,
        1000,
        4208,
        14385,
        4194,
        34096,
        594,
        1462,
        29700,
        60885,
        30723,
        11325,
        9545,
        19075,
        10400,
        85,
        500,
        34243,
        4105,
        315,
        5040,
        5508,
        74560,
        23267,
        1800,
        10000,
        1000,
        291,
        50624,
        18945,
        27454,
        1000,
        5748,
        37758,
        315,
        33844,
        12214,
        33064,
        10650,
        2255,
        8700,
        47393,
        42628,
        5687,
        46738,
        12601,
        15762,
        30382,
        180,
        8738,
        750,
        25647,
        44576,
        10200,
        1800,
        14400,
        3703,
        12292,
        16434,
        10966,
        7506,
        88494,
        13122,
        6767,
        19400,
        1169,
        6120,
        10600,
        10000,
        2251,
        1310,
        6120,
        8224,
        44175,
        3697,
        2584,
        2833,
        3223,
        3955,
        20040,
        7676,
        1800,
        2504,
        38618,
        2500,
        10200,
        2338,
        8260,
        2400,
        44175,
        1353,
        16018,
        4450,
        40200,
        960,
        30944,
        375,
        10650,
        2003,
        41003,
        3715,
        14400,
        3396,
        21000,
        5421,
        281,
        103399,
        281,
        18900,
        1703,
        1080,
        5434,
        2050,
        11240,
        2000,
        7558,
        9030,
        18945,
        3183,
        15025,
        19695,
        20100,
        13526,
        10400,
        46450,
        5353,
        5538,
        8239,
        22790,
        19570,
        4607,
        10600,
        650,
        10329,
        19075,
        28480,
        10200,
        51195,
        500,
        18427,
        22644,
        45530,
        14000,
        20100,
        2964,
        10500,
        3000,
        4264,
        4396,
        14400,
        349,
        514,
        148859,
        3727,
        13643,
        8788,
        5816,
        2306,
        3734,
        4590,
        7474,
        15300,
        20040,
        14640,
        421,
        2986,
        10000,
        1904,
        20275,
        7474,
        6327,
        505,
        17460,
        20310,
        46450,
        1150,
        12150,
        3757,
        39487,
        40200,
        20000,
        1216,
        15690,
        400,
        2089,
        2400,
        2991,
        4200,
        1347,
        21602,
        7636,
        1209,
        1754,
        2671,
        19260,
        21543,
        18945,
        114883,
        8659,
        27727,
        2050,
        3000,
        1500,
        2600,
        17100,
        500,
        36489,
        315,
        11248,
        474,
        2092,
        11613,
        2517,
        15300,
        15255,
        8855,
        16811,
        32050,
        1191,
        4319,
        6120,
        47682,
        1499,
        136555,
        6480,
        1709,
        5465,
        750,
        10650,
        18063,
        28193,
        19304,
        2715,
        2518,
        3124,
        101,
        315,
        2966,
        1800,
        5775,
        34934,
        39487,
        17600,
        750,
        2238,
        1000,
        44702,
        831,
        146,
        1782,
        1231,
        4203,
        773,
        18227,
        7021,
        2538,
        720,
        35347,
        7475,
        79804,
        5940,
        13800,
        480,
        1200,
        10691,
        3700,
        421,
        8260,
        15100,
        15300,
        1500,
        2000,
        19447,
        187,
        375,
        1500,
        14000,
        8748,
        42628,
        14389,
        8448,
        10200,
        2550,
        2990,
        5711,
        25820,
        46450,
        11286,
        421,
        720,
        739,
        1000,
        3160,
        5100,
        6006,
        6000,
        44576,
        2020,
        72021,
        15255,
        23267,
        19500,
        20500,
        19067,
        39750,
        5280,
        5430,
        2430,
        46450,
        1385,
        12100,
        720,
        41764,
        6011,
        9030,
        315,
        34424,
        4450,
        10600,
        11247,
        10686,
        36890,
        17860,
        2130,
        42628,
        888,
        2240,
        60750,
        3727,
        20500,
        11605,
        960,
        108659,
        1182,
        20500,
        10400,
        917,
        27500,
        1310,
        5009,
        4924,
        19400,
        12079,
        60885,
        15300,
        11955,
        16712,
        47682,
        4529,
        6000,
        28040,
        351,
        20050,
        2755,
        2000,
        27500,
        19240,
        9030,
        15255,
        15750,
        19075,
        45250,
        1908,
        22650,
        9930,
        27500,
        1000,
        10700,
        6480,
        7132,
        7514,
        2412,
        4501,
        42628,
        12075,
        750,
        10650,
        1150,
        4570,
        3124,
        31200,
        1525,
        48620,
        32046,
        6332,
        1607,
        20110,
        9619,
        9422,
        20275,
        19500,
        24310,
        8260,
        7995,
        39060,
        88457,
        2248,
        88930,
        51300,
        3563,
        9030,
        568,
        2177,
        5050,
        19125,
        16318,
        25250,
        15060,
        4797,
        4450,
        13072,
        30100,
        16100,
        44175,
        8700,
        3960,
        14752,
        750,
        1115,
        2560,
        562,
        16764,
        4865,
        37888,
        2334,
        14568,
        2226,
        2928,
        1956,
        60885,
        3617,
        6243,
        17100,
        4797,
        3727,
        2269,
        40612,
        7013,
        12288,
        500,
        16126,
        4608,
        3855,
        27542,
        800,
        10900,
        10200,
        19456,
        10900,
        4169,
        750,
        4310,
        3000,
        15300,
        10455,
        43661,
        18240,
        42628,
        600,
        20100,
        11055,
        23409,
        750,
        10400,
        3793,
        5040,
        19991,
        4536,
        9030,
        10400,
        1125,
        30557,
        2727,
        39487,
        18240,
        3881,
        32060,
        3727,
        562,
        3000,
        99907,
        222,
        2950,
        18550,
        107379,
        39100,
        1000,
        46450,
        2230,
        47400,
        46450,
        23061,
        32448,
        281,
        147,
        13800,
        32175,
        2249,
        17775,
        48620,
        15300,
        47521,
        1100,
        960,
        32060,
        7522,
        34577,
        8742,
        22650,
        1500,
        10500,
        8811,
        21000,
        3606,
        500,
        1814,
        51195,
        1000,
        3660,
        1044,
        960,
        44175,
        18945,
        1218,
        3960,
        18930,
        5050,
        10294,
        505,
        4569,
        12040,
        11375,
        42628,
        1688,
        3124,
        25296,
        8410,
        2994,
        180000,
        846,
        2550,
        3135,
        16308,
        3569,
        421,
        750,
        15255,
        20050,
        2691,
        3000,
        4501,
        1229,
        27500,
        750,
        669,
        16237,
        47682,
        1500,
        40200,
        20275,
        3660,
        2373,
        20500,
        2550,
        44175,
        4570,
        8911,
        888,
        1152,
        11907,
        16624,
        5418,
        800,
        750,
        101,
        25000,
        4590,
        12040,
        2672,
        15214,
        14600,
        18200,
        15688,
        4310,
        10000,
        3660,
        5793,
        2000,
        47521,
        13119,
        20110,
        3000,
        2600,
        480,
        6718,
        79348,
        35122,
        21000,
        112921,
        10600,
        1150,
        14875,
        3312,
        600,
        5405,
        20310,
        6120,
        8649,
        1100,
        23012,
        1150,
        33596,
        38869,
        319,
        1050,
        33596,
        3500,
        10500,
        15085,
        6762,
        20275,
        81448,
        11034,
        22105,
        2265,
        15025,
        750,
        20000,
        1250,
        1782,
        1338,
        32110,
        35068,
        19240,
        38990,
        74560,
        32448,
        2000,
        27681,
        1331,
        5027,
        241,
        12100,
        5063,
        73706,
        12001,
        22950,
        60750,
        2526,
        8199,
        26404,
        250,
        789,
        23086,
        32110,
        18430,
        12151,
        17871,
        4579,
        10400,
        9207,
        23267,
        3960,
        22950,
        12037,
        24898,
        5439,
        2492,
        11504,
        6718,
        34530,
        39412,
        3960,
        12572,
        15050,
        4200,
        5700,
        43661,
        47682,
        32050,
        130680,
        1500,
        5587,
        13530,
        4450,
        11884,
        20848,
        3423,
        3437,
        750,
        17928,
        19500,
        421,
        3110,
        9316,
        1500,
        6600,
        2538,
        101827,
        13127,
        2248,
        15255,
        74560,
        12151,
        10168,
        30141,
        18945,
        7650,
        8715,
        32448,
        25820,
        14311,
        14535,
        31200,
        6340,
        8748,
        1114,
        4995,
        10000,
        20040,
        71967,
        74906,
        15717,
        600,
        1843,
        26112,
        20110,
        27500,
        27719,
        5700,
        20110,
        44341,
        60885,
        3650,
        6461,
        7182,
        750,
        10500,
        281,
        10050,
        10000,
        37758,
        3734,
        11286,
        4778,
        10450,
        14600,
        6030,
        12830,
        32448,
        1800,
        32050,
        21600,
        924,
        4797,
        10600,
        33596,
        13524,
        7474,
        31200,
        6120,
        33981,
        8794,
        3823,
        20050,
        4208,
        11177,
        2226,
        19994,
        78384,
        1570,
        20050,
        8742,
        104,
        8305,
        4472,
        20014,
        5508,
        434,
        12034,
        27175,
        900,
        12202,
        960,
        4205,
        3660,
        2555,
        7302,
        20110,
        51677,
        23164,
        18240,
        6300,
        15300,
        30300,
        6030,
        4501,
        2875,
        10400,
        2990,
        13129,
        600,
        4202,
        17100,
        21600,
        18945,
        480,
        2844,
        14400,
        10100,
        35517,
        5417,
        42628,
        3660,
        44175,
        6120,
        353,
        5508,
        20110,
        33596,
        27721,
        44195,
        32448,
        15750,
        10400,
        15155,
        7519,
        4391,
        99047,
        31610,
        64497,
        48620,
        775,
        8700,
        22800,
        1472,
        12040,
        6562,
        1229,
        3660,
        720,
        20040,
        15300,
        421,
        34001,
        34302,
        2475,
        9614,
        5680,
        33151,
        3660,
        38990,
        3384,
        15600,
        2988,
        6480,
        40200,
        36099,
        3500,
        23954,
        750,
        6080,
        2550,
        140,
        7339,
        2600,
        1000,
        77760,
        1080,
        281,
        2676,
        19500,
        27600,
        10100,
        76714,
        83626,
        4959,
        421,
        6298,
        78497,
        27600,
        20500,
        20050,
        1500,
        20040,
        1123,
        3180,
        32110,
        14681,
        10900,
        2565,
        27500,
        15300,
        20050,
        500,
        39487,
        7354,
        20528,
        2000,
        44175,
        8775,
        1275,
        6320,
        5115,
        1500,
        40200,
        5775,
        5100,
        7575,
        47400,
        27500,
        1264,
        746,
        14498,
        10900,
        73407,
        20275,
        315,
        4337,
        9224,
        23650,
        10569,
        5223,
        15750,
        16807,
        5050,
        15200,
        19588,
        11000,
        20300,
        74560,
        16192,
        6030,
        3506,
        44576,
        30300,
        8269,
        960,
        315,
        8070,
        32060,
        19212,
        421,
        750,
        10600,
        15717,
        2680,
        1150,
        2992,
        2625,
        2426,
        750,
        750,
        960,
        25820,
        500,
        99047,
        13100,
        375,
        359,
        20050,
        10700,
        1500,
        3006,
        35407,
        2000,
        3648,
        4894,
        42628,
        1450,
        8070,
        4860,
        2000,
        11763,
        1100,
        2300,
        500,
        500,
        10000,
        13362,
        5508,
        25250,
        1500,
        765,
        15717,
        27500,
        1355,
        750,
        8742,
        37,
        5040,
        4770,
        20310,
        15772,
        12150,
        19500,
        32060,
        35122,
        8305,
        720,
        10200,
        20100,
        12152,
        16093,
        20310,
        2029,
        19400,
        15025,
        32110,
        1800,
        22742,
        11640,
        17100,
        36492,
        5775,
        28040,
        19800,
        45200,
        505,
        126217,
        750,
        7580,
        15300,
        12150,
        3159,
        32050,
        32448,
        941,
        5005,
        4310,
        47682,
        8748,
        8686,
        20100,
        3070,
        7618,
        11789,
        13530,
        8742,
        946,
        51195,
        4310,
        10400,
        186876,
        27715,
        4478,
        5096,
        79448,
        20310,
        2287,
        74560,
        32804,
        281,
        23026,
        1140,
        4645,
        19500,
        1200,
        41541,
        7400,
        19125,
        2010,
        5633,
        4593,
        14674,
        68487,
        1525,
        15300,
        4571,
        4202,
        5865,
        2387,
        10000,
        20100,
        37758,
        3750,
        5587,
        20300,
        5796,
        62,
        1250,
        8825,
        500,
        3844,
        47521,
        25250,
        2000,
        13100,
        5346,
        1000,
        19500,
        11545,
        6886,
        46647,
        6120,
        39756,
        2740,
        11325,
        1219,
        421,
        1726,
        1000,
        112921,
        8711,
        2625,
        20050,
        32050,
        4522,
        2000,
        349,
        32110,
        3000,
        21016,
        3000,
        4501,
        20040,
        11325,
        5587,
        12744,
        2656,
        32440,
        1123,
        8362,
        12150,
        14793,
        37758,
        1800,
        800,
        3140,
        1100,
        6718,
        20050,
        10500,
        417,
        6718,
        3000,
        8748,
        13806,
        4189,
        20300,
        42628,
        15300,
        11669,
        11240,
        1125,
        1500,
        1029,
        18200,
        2550,
        720,
        49525,
        6394,
        720,
        5093,
        19208,
        23267,
        51555,
        1674,
        11484,
        16308,
        9657,
        185322,
        7277,
        34288,
        22848,
        40200,
        9663,
        37715,
        33596,
        505,
        26554,
        25820,
        33300,
        22950,
        8775,
        2000,
        4136,
        2477,
        888,
        112921,
        1500,
        19071,
        4007,
        1000,
        2231,
        12202,
        462,
        3086,
        3000,
        750,
        903,
        12194,
        11227,
        13060,
        7004,
        4294,
        421,
        5160,
        22476,
        4212,
        29002,
        720,
        12125,
        2930,
        2249,
        1719,
        8260,
        47682,
        21000,
        21000,
        3506,
        1500,
        2671,
        750,
        500,
        47521,
        23267,
        3426,
        60885,
        1762,
        315,
        1000,
        27509,
        10100,
        4590,
        6094,
        1200,
        3166,
        750,
        25820,
        4776,
        10600,
        14400,
        44576,
        4501,
        11325,
        28040,
        9154,
        12150,
        4433,
        23578,
        2940,
        2034,
        1094,
        16470,
        1984,
        2068,
        10200,
        21551,
        20310,
        7111,
        34010,
        375,
        1123,
        11715,
        960,
        10200,
        1100,
        30444,
        2614,
        1892,
        4986,
        21195,
        3018,
        3734,
        7033,
        3734,
        35181,
        29402,
        15840,
        6120,
        15300,
        5739,
        10650,
        960,
        421,
        7536,
        7521,
        101,
        33392,
        12600,
        6480,
        14640,
        2345,
        10400,
        4590,
        2980,
        56760,
        6000,
        2500,
        1410,
        1050,
        20310,
        28704,
        3750,
        1080,
        2430,
        4202,
        18900,
        1270,
        1829,
        3070,
        684,
        5097,
        1800,
        5087,
        36054,
        15025,
        1031,
        5587,
        1100,
        5510,
        4207,
        1500,
        12804,
        70047,
        9938,
        750,
        6466,
        18240,
        6840,
        48620,
        12202,
        12858,
        187,
        4263,
        15300,
        30300,
        3961,
        750,
        1573,
        30144,
        10500,
        7597,
        4391,
        7474,
        139,
        18382,
        19400,
        3710,
        500,
        10600,
        20500,
        13129,
        16911,
        15717,
        10915,
        22490,
        26076,
        14800,
        3960,
        20100,
        13696,
        4450,
        30100,
        37888,
        145038,
        2249,
        4200,
        6150,
        3717,
        21954,
        25250,
        15025,
        6615,
        5050,
        7339,
        3660,
        40200,
        51195,
        1823,
        1000,
        30300,
        10700,
        4501,
        11000,
        10036,
        880,
        113884,
        7615,
        10700,
        32060,
        18106,
        35826,
        1500,
        16225,
        562,
        8070,
        27721,
        16132,
        16527,
        1415,
        58930,
        60885,
        9791,
        7680,
        26640,
        68074,
        33640,
        47682,
        13123,
        13524,
        10500,
        7754,
        4365,
        36359,
        22800,
        1800,
        2256,
        28400,
        421,
        135534,
        15200,
        8305,
        3722,
        10848,
        750,
        28802,
        720,
        31200,
        44576,
        28620,
        2248,
        13523,
        4870,
        3660,
        1500,
        1500,
        750,
        16083,
        51195,
        2000,
        15255,
        5050,
        36190,
        2435,
        44239,
        600,
        27500,
        2840,
        30987,
        2172,
        17340,
        19075,
        4201,
        34265,
        1695,
        10400,
        1920,
        10400,
        431,
        35382,
        3684,
        7900,
        2526,
        35437,
        29723,
        3660,
        2099,
        3091,
        250,
        18550,
        18900,
        51195,
        34764,
        11632,
        47892,
        13171,
        42628,
        8086,
        9408,
        250,
        6473,
        37144,
        30300,
        32110,
        1005,
        4694,
        21000,
        10500,
        11684,
        500,
        30404,
        3000,
        750,
        2249,
        22950,
        1200,
        13129,
        10600,
        11248,
        10900,
        500,
        3734,
        5584,
        10000,
        1133,
        42925,
        27715,
        5005,
        7391,
        562,
        2771,
        20110,
        187,
        4310,
        10900,
        1304,
        22800,
        27722,
        22950,
        6498,
        21013,
        20040,
        20110,
        4450,
        42628,
        8775,
        22617,
        12150,
        2400,
        19500,
        10650,
        4778,
        32440,
        51195,
        33300,
        1123,
        931,
        3684,
        115421,
        15025,
        10900,
        26060,
        123241,
        3049,
        1050,
        40044,
        900,
        10400,
        110157,
        500,
        141,
        728,
        23736,
        29168,
        28730,
        2735,
        39818,
        4080,
        13122,
        36188,
        10000,
        2250,
        20040,
        10000,
        10100,
        35975,
        10100,
        4231,
        32590,
        30800,
        6120,
        31200,
        3070,
        3098,
        20100,
        3660,
        1125,
        74560,
        7514,
        8348,
        2334,
        20000,
        1800,
        71632,
        20050,
        5508,
        28008,
        2625,
        960,
        16306,
        27187,
        2170,
        23980,
        13129,
        421,
        8190,
        13651,
        3018,
        4353,
        14418,
        10600,
        28043,
        6394,
        23242,
        1216,
        71796,
        10100,
        351,
        4450,
        15300,
        3000,
        14107,
        2600,
        2253,
        1080,
        5430,
        3112,
        27719,
        47682,
        13800,
        5602,
        3000,
        20198,
        900,
        2016,
        13954,
        1519,
        47682,
        219300,
        12301,
        2625,
        8321,
        1438,
        38793,
        1200,
        1380,
        2916,
        101,
        79523,
        4518,
        5841,
        76714,
        1500,
        34658,
        8507,
        8961,
        15691,
        1350,
        34764,
        22896,
        5972,
        60885,
        8260,
        5050,
        33596,
        15474,
        29046,
        81600,
        9473,
        1000,
        15300,
        33300,
        3047,
        5022,
        562,
        19500,
        10100,
        5005,
        14400,
        2600,
        9828,
        10500,
        14400,
        19069,
        650,
        3926,
        12601,
        27500,
        10200,
        10400,
        1681,
        5430,
        1450,
        4582,
        17140,
        2474,
        10100,
        13100,
        4681,
        32879,
        9491,
        3721,
        750,
        10739,
        43661,
        20100,
        74560,
        250,
        2625,
        69,
        2753,
        18260,
        1000,
        1500,
        3248,
        10000,
        750,
        375,
        30510,
        3845,
        3318,
        47400,
        8568,
        315,
        32050,
        93071,
        13936,
        6680,
        44175,
        600,
        10450,
        6148,
        12342,
        14640,
        349,
        525,
        421,
        500,
        10500,
        3734,
        42628,
        1500,
        37758,
        960,
        23277,
        51195,
        1718,
        6435,
        28883,
        15255,
        480,
        6718,
        45250,
        10500,
        3660,
        35122,
        960,
        5099,
        2345,
        2020,
        750,
        116378,
        2671,
        1358,
        4663,
        2249,
        2683,
        36185,
        20310,
        8663,
        2510,
        15717,
        21318,
        3734,
        98584,
        1800,
        7302,
        32448,
        37758,
        5430,
        1215,
        2671,
        30763,
        9556,
        23272,
        26350,
        13600,
        720,
        36190,
        2020,
        1100,
        175849,
        4310,
        5241,
        2416,
        2526,
        7885,
        14682,
        20040,
        6884,
        888,
        13129,
        2550,
        5940,
        14343,
        44576,
        421,
        1500,
        5701,
        1222,
        11240,
        17100,
        25274,
        8538,
        8708,
        12151,
        46450,
        187,
        15750,
        24357,
        20050,
        18200,
        10400,
        7132,
        12100,
        19075,
        30899,
        4908,
        15255,
        525,
        13530,
        10400,
        51195,
        22650,
        650,
        9780,
        5430,
        750,
        50561,
        3734,
        11232,
        3488,
        3612,
        20050,
        7650,
        750,
        7660,
        10650,
        46450,
        720,
        22176,
        3692,
        3070,
        60885,
        30300,
        13895,
        99047,
        1125,
        4501,
        6030,
        8734,
        70200,
        15155,
        93060,
        30100,
        1889,
        1201,
        33300,
        14620,
        17775,
        3124,
        56760,
        73935,
        1050,
        30720,
        3727,
        421,
        2306,
        5050,
        7724,
        10400,
        5544,
        13524,
        1756,
        3786,
        4450,
        4955,
        2603,
        365,
        9030,
        84437,
        1934,
        14640,
        16351,
        2934,
        6120,
        2988,
        1055,
        14852,
        47682,
        11289,
        4011,
        10802,
        32832,
        10691,
        3002,
        23267,
        20090,
        2140,
        14640,
        2984,
        15155,
        3734,
        28032,
        9108,
        10879,
        73258,
        2344,
        13125,
        1500,
        9215,
        10450,
        28570,
        3960,
        112921,
        5050,
        44188,
        3000,
        8825,
        12100,
        60750,
        13800,
        1350,
        12100,
        10000,
        960,
        12040,
        20100,
        2400,
        3521,
        421,
        16352,
        23736,
        1365,
        2938,
        2250,
        74560,
        15600,
        42628,
        25250,
        51195,
        16312,
        2727,
        9930,
        12150,
        1360,
        10100,
        349,
        1000,
        10050,
        35122,
        1505,
        1976,
        1200,
        30478,
        562,
        16566,
        12150,
        74560,
        375,
        18240,
        2658,
        47682,
        960,
        8305,
        47682,
        4590,
        10500,
        3660,
        34000,
        2038,
        10450,
        14982,
        431,
        12202,
        1654,
        226,
        18200,
        3736,
        2727,
        1800,
        101,
        38990,
        1333,
        32463,
        2433,
        7594,
        60750,
        31017,
        102256,
        126600,
        500,
        17556,
        10500,
        30696,
        5249,
        91284,
        34888,
        2986,
        5592,
        8706,
        8825,
        27500,
        27727,
        22550,
        1000,
        4344,
        1800,
        2500,
        5587,
        20310,
        750,
        720,
        24027,
        3844,
        5192,
        20110,
        60885,
        19075,
        10200,
        10400,
        4583,
        3904,
        15717,
        820,
        1753,
        60885,
        4214,
        10400,
        600,
        30265,
        6397,
        27021,
        14607,
        16308,
        11639,
        21000,
        4202,
        36311,
        10779,
        19500,
        33300,
        1537,
        172,
        19402,
        1123,
        20110,
        3604,
        17280,
        1350,
        20310,
        600,
        4310,
        17688,
        8448,
        6120,
        47400,
        30100,
        61344,
        3960,
        14640,
        1146,
        17100,
        1837,
        31218,
        1853,
        720,
        25250,
        18090,
        2400,
        3734,
        8707,
        4210,
        421,
        15050,
        15612,
        47400,
        187,
        10100,
        6120,
        4739,
        20640,
        24862,
        11240,
        3649,
        32050,
        9203,
        10600,
        32606,
        1000,
        1100,
        89345,
        7302,
        10400,
        51195,
        5775,
        500,
        421,
        11234,
        15138,
        48620,
        20100,
        460,
        32050,
        1825,
        2000,
        14673,
        4835,
        750,
        10400,
        2366,
        14553,
        4819,
        1863,
        2560,
        22950,
        44175,
        3070,
        10650,
        5508,
        104272,
        28204,
        900,
        15155,
        46450,
        30876,
        7339,
        23705,
        5050,
        38990,
        750,
        45250,
        61425,
        33835,
        99047,
        6036,
        3761,
        10100,
        10400,
        8581,
        23903,
        14520,
        1500,
        750,
        2292,
        7763,
        13408,
        421,
        1200,
        1500,
        43661,
        10200,
        106782,
        15300,
        1250,
        2718,
        6480,
        3734,
        21250,
        960,
        17391,
        1740,
        9380,
        1000,
        4095,
        38872,
        10400,
        1200,
        1150,
        37758,
        3125,
        404,
        74560,
        6537,
        1800,
        15626,
        28040,
        101,
        20110,
        1800,
        24214,
        1500,
        99047,
        27600,
        1500,
        421,
        6831,
        941,
        20040,
        16276,
        48620,
        6237,
        45308,
        1450,
        7645,
        2588,
        11418,
        56760,
        20050,
        685,
        16651,
        22800,
        35917,
        1378,
        27600,
        6480,
        12151,
        101,
        48787,
        20050,
        74313,
        2625,
        8112,
        6774,
        500,
        1123,
        22950,
        60885,
        750,
        46297,
        5807,
        1125,
        10450,
        10650,
        120837,
        3004,
        16000,
        38869,
        27500,
        7650,
        14779,
        6480,
        14400,
        19500,
        5587,
        10400,
        14640,
        2848,
        19332,
        37888,
        27600,
        27197,
        3067,
        19500,
        1000,
        20500,
        1125,
        747,
        16150,
        10650,
        2982,
        19164,
        3660,
        108660,
        6904,
        3000,
        6394,
        8050,
        2550,
        750,
        18793,
        2040,
        28518,
        5100,
        47521,
        5817,
        3770,
        2579,
        79930,
        1080,
        40200,
        2050,
        6411,
        2352,
        315,
        19075,
        720,
        19075,
        375,
        10600,
        44576,
        31200,
        53916,
        14400,
        17766,
        421,
        2249,
        18673,
        15717,
        45250,
        10100,
        30804,
        14400,
        25820,
        24387,
        105842,
        105928,
        3132,
        5100,
        9820,
        32110,
        32050,
        4799,
        42628,
        15025,
        1500,
        8775,
        5040,
        27723,
        4328,
        3154,
        10900,
        70460,
        2526,
        20100,
        1500,
        42628,
        14400,
        70069,
        17169,
        79,
        70825,
        8008,
        2082,
        800,
        20275,
        20058,
        25250,
        6205,
        3000,
        3112,
        27600,
        7474,
        4522,
        6000,
        26691,
        26276,
        1571,
        3960,
        250,
        18240,
        12040,
        421,
        2550,
        2172,
        3100,
        6194,
        6142,
        10400,
        800,
        44576,
        38990,
        2000,
        737,
        14640,
        2400,
        42993,
        14400,
        9030,
        8742,
        2000,
        19500,
        20100,
        33485,
        12040,
        19500,
        14400,
        800,
        33663,
        43661,
        17253,
        1275,
        47682,
        3734,
        17100,
        51195,
        18240,
        9886,
        1216,
        29686,
        14510,
        10600,
        33300,
        44576,
        14732,
        56760,
        14600,
        7302,
        42628,
        553,
        20110,
        16308,
        8712,
        8070,
        20126,
        5050,
        3209,
        15081,
        160,
        3159,
        5775,
        4851,
        22150,
        15255,
        13893,
        76332,
        10838,
        10100,
        5510,
        1000,
        1650,
        7474,
        20050,
        27500,
        8742,
        21576,
        2398,
        14400,
        30183,
        8742,
        4703,
        10100,
        4046,
        6030
    ],
    "n_conss": [
        5270,
        51322,
        7888,
        10813,
        1803,
        960,
        10200,
        10711,
        5270,
        1037,
        226,
        2285,
        518,
        1102,
        2052,
        30850,
        16019,
        10028,
        13382,
        10500,
        32801,
        460,
        12447,
        4891,
        7759,
        548,
        10427,
        7360,
        8108,
        3701,
        3700,
        6178,
        58819,
        26306,
        10711,
        3943,
        1032,
        11398,
        12079,
        15333,
        2954,
        90,
        2521,
        1727,
        770,
        2057,
        770,
        13200,
        3000,
        5775,
        10200,
        1220,
        41312,
        822,
        11456,
        2947,
        2480,
        8175,
        31952,
        34240,
        158600,
        11937,
        15885,
        430,
        16133,
        3284,
        15351,
        10421,
        4706,
        18406,
        16471,
        21026,
        121379,
        11123,
        17266,
        500,
        34936,
        672,
        1124,
        1800,
        5701,
        24447,
        7836,
        3702,
        20096,
        3497,
        53964,
        43824,
        3701,
        27622,
        90,
        800,
        3072,
        5900,
        5270,
        21504,
        666,
        19315,
        30200,
        3700,
        500,
        16031,
        118948,
        2515,
        6919,
        2005,
        560,
        2827,
        10100,
        3284,
        4120,
        14984,
        9501,
        19078,
        31629,
        770,
        4675,
        2775,
        800,
        103216,
        5451,
        3302,
        20500,
        2590,
        2055,
        2303,
        26523,
        288,
        19322,
        17123,
        46694,
        12049,
        1029,
        7420,
        2512,
        30200,
        19743,
        500,
        8007,
        3000,
        720,
        10711,
        16019,
        2018,
        1218,
        500,
        2601,
        30850,
        15885,
        9025,
        48818,
        5656,
        53103,
        53965,
        20501,
        3699,
        1993,
        13950,
        17266,
        9025,
        9425,
        8220,
        1739,
        15351,
        12490,
        11111,
        7320,
        4493,
        1782,
        5305,
        2437,
        3783,
        7674,
        960,
        148,
        3836,
        16073,
        5700,
        2714,
        53974,
        3795,
        226,
        15710,
        7181,
        14760,
        38255,
        3795,
        428,
        7638,
        12055,
        1110,
        5900,
        800,
        26672,
        1037,
        5270,
        6367,
        4793,
        1712,
        330,
        9699,
        5209,
        17988,
        13950,
        720,
        21221,
        30401,
        518,
        230,
        13950,
        13652,
        14953,
        47756,
        15356,
        10200,
        5072,
        4373,
        5656,
        28844,
        1800,
        8215,
        1055,
        8775,
        31782,
        3700,
        1181,
        7758,
        3094,
        5152,
        1110,
        2000,
        3805,
        153100,
        2400,
        5745,
        226,
        1000,
        30200,
        26550,
        10110,
        5637,
        26767,
        16773,
        2052,
        8455,
        11585,
        1110,
        15351,
        1110,
        29423,
        491,
        18026,
        7372,
        7420,
        2766,
        16902,
        7817,
        1310,
        19251,
        11154,
        17538,
        5152,
        12659,
        23685,
        16278,
        2682,
        43861,
        6670,
        18748,
        2720,
        55346,
        10911,
        106,
        1500,
        6011,
        5962,
        15905,
        1692,
        7744,
        10250,
        1277,
        10601,
        4075,
        600,
        10080,
        2954,
        26303,
        720,
        9858,
        10601,
        13096,
        28819,
        24749,
        31869,
        4445,
        450,
        39060,
        24058,
        2943,
        13096,
        7378,
        19386,
        2285,
        350,
        5063,
        350,
        14418,
        6943,
        2161,
        31392,
        8370,
        28816,
        2226,
        2437,
        5095,
        11167,
        156,
        450,
        348,
        3945,
        118867,
        3556,
        119360,
        36751,
        519,
        1395,
        15977,
        720,
        33934,
        11400,
        9546,
        38250,
        10611,
        2583,
        720,
        36909,
        3945,
        5293,
        5110,
        5656,
        1260,
        9217,
        800,
        1037,
        3931,
        384,
        33804,
        28822,
        2910,
        1500,
        5665,
        6445,
        5280,
        6799,
        10626,
        9730,
        5700,
        2151,
        8775,
        1753,
        23681,
        8998,
        50339,
        672,
        499,
        6896,
        296,
        1504,
        1500,
        454,
        16716,
        20501,
        1802,
        28844,
        3879,
        31573,
        350,
        993,
        392,
        1031,
        16809,
        6768,
        19386,
        1683,
        6170,
        10711,
        1037,
        2251,
        3199,
        6170,
        7502,
        8180,
        12105,
        2621,
        5835,
        7457,
        4718,
        20580,
        15879,
        800,
        2066,
        38352,
        700,
        450,
        4367,
        24048,
        1692,
        8208,
        3503,
        33351,
        3700,
        600,
        960,
        33379,
        12301,
        5700,
        2065,
        8665,
        6517,
        9410,
        516,
        21026,
        19083,
        11712,
        15758,
        11724,
        363,
        2436,
        1200,
        957,
        2285,
        500,
        200,
        2708,
        330,
        28823,
        6290,
        15600,
        432,
        300,
        21907,
        10611,
        18600,
        1718,
        5228,
        2081,
        911,
        18327,
        4910,
        10711,
        675,
        15408,
        38264,
        43587,
        10400,
        16031,
        130,
        22861,
        323,
        8566,
        9210,
        300,
        36924,
        2018,
        14984,
        17403,
        239,
        28844,
        13911,
        286,
        3159,
        2437,
        13625,
        17259,
        10278,
        19118,
        6688,
        4640,
        7674,
        15351,
        20580,
        14760,
        26526,
        2162,
        2005,
        2686,
        5305,
        7674,
        10011,
        114,
        12225,
        32642,
        18600,
        3294,
        230,
        3987,
        6348,
        600,
        8007,
        1837,
        3856,
        1000,
        18697,
        1692,
        11495,
        118330,
        1347,
        6889,
        1741,
        3686,
        11673,
        10424,
        4741,
        41972,
        28818,
        15860,
        17497,
        41427,
        2285,
        26256,
        1000,
        2650,
        158600,
        130,
        37532,
        5291,
        11398,
        433,
        4141,
        11759,
        1116,
        15351,
        518,
        11072,
        452,
        3274,
        1708,
        7719,
        6170,
        3795,
        1408,
        9905,
        160,
        5062,
        9654,
        2954,
        5700,
        10236,
        41945,
        278,
        106,
        3675,
        3000,
        502,
        9673,
        2966,
        226,
        7346,
        4834,
        6348,
        11049,
        1500,
        7068,
        500,
        16490,
        2838,
        314841,
        2022,
        71,
        12644,
        4967,
        19105,
        3599,
        452,
        32895,
        39456,
        11900,
        11584,
        1102,
        27001,
        32453,
        171,
        11852,
        4582,
        26581,
        24047,
        16200,
        15351,
        4448,
        2326,
        5372,
        6793,
        12304,
        1000,
        8355,
        29347,
        23682,
        20709,
        24992,
        450,
        2600,
        1745,
        8398,
        13096,
        18600,
        11318,
        32422,
        800,
        3571,
        1500,
        12392,
        8006,
        4739,
        10730,
        16716,
        140,
        10934,
        518,
        9217,
        1537,
        491,
        1671,
        4870,
        234,
        1110,
        3953,
        18600,
        4399,
        12200,
        800,
        41869,
        2073,
        330,
        9646,
        6824,
        3700,
        10511,
        556,
        1286,
        36778,
        27950,
        3862,
        23681,
        2000,
        23313,
        764,
        2437,
        491,
        265,
        43921,
        1784,
        1404,
        491,
        10611,
        2510,
        5451,
        821,
        2071,
        4652,
        19386,
        12849,
        720,
        15351,
        19068,
        16176,
        3805,
        6266,
        6011,
        1460,
        13930,
        451,
        3447,
        2400,
        7901,
        19691,
        330,
        518,
        770,
        38246,
        430,
        3380,
        22828,
        10110,
        5451,
        3948,
        10911,
        160,
        7981,
        1145,
        10478,
        230,
        23688,
        18777,
        2954,
        5700,
        3298,
        17734,
        3000,
        18026,
        775,
        17266,
        31939,
        12830,
        40434,
        34900,
        4800,
        18352,
        5305,
        1537,
        12320,
        24005,
        1174,
        58842,
        13247,
        3902,
        14472,
        51751,
        17332,
        330,
        995,
        8964,
        5152,
        39060,
        350,
        1000,
        153100,
        10275,
        3700,
        10200,
        30401,
        19270,
        8177,
        8775,
        2480,
        27424,
        2954,
        1738,
        2610,
        9532,
        33560,
        921,
        37951,
        1865,
        6019,
        3935,
        4634,
        6017,
        720,
        7996,
        3834,
        17590,
        1074,
        2437,
        2713,
        40471,
        2075,
        18533,
        90,
        29842,
        9501,
        176388,
        3249,
        600,
        11111,
        10400,
        5527,
        11111,
        9462,
        48480,
        3700,
        26293,
        15351,
        10609,
        11154,
        314,
        23688,
        500,
        300,
        11200,
        42932,
        11173,
        10601,
        6719,
        5110,
        20849,
        4431,
        330,
        10611,
        90,
        20683,
        2827,
        6348,
        322,
        9792,
        3284,
        2437,
        2222,
        14984,
        12796,
        68,
        4712,
        1450,
        2679,
        58766,
        1500,
        18600,
        2257,
        20649,
        18600,
        49614,
        4844,
        11690,
        354322,
        27131,
        8285,
        1124,
        2775,
        17266,
        15351,
        4467,
        501,
        960,
        3284,
        7042,
        36035,
        6157,
        22828,
        500,
        2018,
        14326,
        21026,
        3605,
        80619,
        2571,
        16031,
        1680,
        3720,
        522,
        960,
        8166,
        28814,
        3696,
        2480,
        5011,
        5150,
        4990,
        114,
        9365,
        12640,
        18386,
        23672,
        13578,
        4137,
        914,
        7874,
        13548,
        900,
        1583,
        2600,
        4436,
        20096,
        5229,
        32504,
        2942,
        518,
        451,
        48193,
        17987,
        230,
        3703,
        5451,
        2957,
        866,
        350,
        3805,
        500,
        600,
        5305,
        3720,
        2759,
        491,
        2600,
        8170,
        17726,
        9483,
        2000,
        4075,
        13450,
        30332,
        7413,
        600,
        2945,
        502,
        36005,
        4640,
        12640,
        10193,
        8634,
        15600,
        291,
        27863,
        3700,
        2005,
        3720,
        11240,
        2326,
        4467,
        16771,
        32043,
        26298,
        2650,
        32349,
        6677,
        11979,
        8565,
        21026,
        11075,
        10711,
        3289,
        528,
        2750,
        500,
        8165,
        31990,
        30850,
        8741,
        501,
        26609,
        8150,
        33708,
        60009,
        441,
        158,
        33708,
        2780,
        2018,
        20464,
        7722,
        5305,
        5701,
        16597,
        4311,
        3632,
        15600,
        2953,
        8007,
        1310,
        15417,
        4717,
        12884,
        33177,
        20040,
        22964,
        1260,
        4844,
        2326,
        57215,
        1856,
        4917,
        413,
        12200,
        7572,
        1681,
        299,
        500,
        764,
        452,
        7747,
        24456,
        681,
        3327,
        6941,
        12884,
        2932,
        5900,
        17423,
        5223,
        10611,
        7460,
        9217,
        2480,
        500,
        561,
        1323,
        2652,
        11200,
        14922,
        6681,
        6625,
        42485,
        2480,
        10533,
        15356,
        12649,
        8500,
        11154,
        3805,
        3274,
        16343,
        1000,
        5701,
        13950,
        3700,
        18208,
        23434,
        4453,
        22924,
        1500,
        18176,
        1537,
        19141,
        4130,
        19254,
        500,
        364,
        452,
        13002,
        16874,
        3904,
        518,
        1260,
        5900,
        1213,
        7303,
        28816,
        200,
        1220,
        4844,
        13096,
        22189,
        14705,
        18026,
        10444,
        29375,
        1671,
        4868,
        1037,
        20580,
        12257,
        4990,
        15885,
        500,
        670,
        83210,
        34810,
        5451,
        41411,
        5701,
        32053,
        45117,
        720,
        9056,
        6597,
        1119,
        11165,
        10500,
        11703,
        10250,
        1037,
        6445,
        6688,
        15683,
        9418,
        3700,
        15600,
        12230,
        2431,
        4844,
        1802,
        3274,
        19078,
        2527,
        957,
        10511,
        33708,
        3624,
        7674,
        18026,
        30850,
        6838,
        8362,
        26360,
        450,
        120405,
        299,
        2151,
        21604,
        12407,
        5701,
        450,
        280,
        4876,
        8455,
        3890,
        18743,
        5656,
        344,
        25976,
        33793,
        1750,
        12302,
        43710,
        12649,
        3720,
        2670,
        7420,
        32100,
        51643,
        6793,
        314,
        3048,
        15626,
        401,
        12230,
        230,
        4194,
        10601,
        1745,
        1110,
        500,
        4176,
        18600,
        10294,
        28827,
        32430,
        2273,
        28844,
        10100,
        5572,
        12577,
        23685,
        3720,
        8203,
        6170,
        13997,
        5656,
        31985,
        33708,
        41435,
        6170,
        4844,
        770,
        10611,
        505,
        16760,
        4288,
        18406,
        7118,
        4960,
        17266,
        1134,
        8775,
        22876,
        9639,
        12640,
        6436,
        8026,
        7320,
        32872,
        20580,
        15351,
        32503,
        7003,
        36990,
        6481,
        7763,
        5362,
        894,
        3720,
        22964,
        4362,
        10044,
        1744,
        160,
        600,
        16916,
        2780,
        5795,
        2949,
        1232,
        2600,
        14516,
        5053,
        2650,
        500,
        12316,
        1200,
        11673,
        11842,
        1024,
        27622,
        10200,
        34240,
        12298,
        7281,
        54181,
        6391,
        10337,
        27622,
        491,
        450,
        4443,
        20580,
        1125,
        3199,
        12884,
        46590,
        11111,
        2609,
        7901,
        15351,
        451,
        130,
        6348,
        6885,
        32152,
        182275,
        8175,
        9025,
        600,
        10239,
        287,
        1000,
        600,
        7381,
        7904,
        2725,
        20649,
        5451,
        1342,
        3683,
        446,
        11111,
        12019,
        5305,
        5269,
        8222,
        14819,
        21675,
        34636,
        598,
        770,
        26311,
        5152,
        15376,
        20293,
        11520,
        20500,
        1260,
        316,
        12230,
        2068,
        16716,
        401,
        4430,
        960,
        5266,
        5270,
        3284,
        4727,
        26526,
        2950,
        10711,
        15885,
        5555,
        8150,
        1746,
        3000,
        2316,
        2954,
        5019,
        960,
        13096,
        1800,
        18406,
        13200,
        12257,
        14079,
        451,
        10911,
        4446,
        3373,
        7059,
        2326,
        5888,
        3517,
        23677,
        1200,
        5270,
        170,
        2326,
        6725,
        501,
        269,
        90,
        1800,
        2005,
        463,
        5656,
        950,
        1000,
        1023,
        15885,
        5451,
        3559,
        11169,
        5227,
        327,
        5110,
        4498,
        31908,
        24732,
        230,
        1537,
        3284,
        8565,
        8455,
        32721,
        10400,
        300,
        10381,
        29809,
        32538,
        3882,
        19296,
        15600,
        12884,
        800,
        22712,
        409,
        17586,
        39345,
        7352,
        1460,
        366,
        46954,
        114,
        7201,
        48366,
        2730,
        15351,
        230,
        286,
        3274,
        4844,
        1344,
        6006,
        3700,
        3805,
        29249,
        14140,
        36855,
        29901,
        2768,
        19058,
        13950,
        280,
        6063,
        16031,
        3700,
        10601,
        1311,
        41418,
        887,
        4985,
        10469,
        31906,
        7606,
        1260,
        6876,
        11720,
        41369,
        1199,
        17807,
        1050,
        18748,
        42177,
        10944,
        39060,
        47145,
        9958,
        885,
        13741,
        1905,
        775,
        15626,
        80112,
        12658,
        1158,
        4086,
        1037,
        300,
        6445,
        46638,
        5701,
        20500,
        1197,
        992,
        1310,
        450,
        130,
        7840,
        4467,
        1000,
        2400,
        13200,
        35524,
        500,
        1537,
        19653,
        6794,
        762,
        30850,
        58904,
        448,
        11400,
        3701,
        32521,
        2003,
        1500,
        11058,
        1220,
        3000,
        451,
        3274,
        17638,
        2326,
        13904,
        12884,
        14984,
        22703,
        14984,
        230,
        20580,
        11400,
        5701,
        9496,
        4224,
        13214,
        1125,
        2763,
        230,
        6065,
        6445,
        800,
        600,
        3069,
        501,
        6684,
        451,
        10500,
        328,
        6670,
        17991,
        29340,
        351,
        12648,
        20500,
        23672,
        15626,
        18654,
        500,
        90,
        500,
        2178,
        291,
        2601,
        800,
        665,
        12712,
        32931,
        4812,
        22459,
        9217,
        16544,
        129,
        4133,
        20096,
        9271,
        3858,
        15065,
        6887,
        22983,
        600,
        10282,
        21504,
        33708,
        115,
        29657,
        13096,
        33412,
        500,
        9025,
        2326,
        3904,
        13630,
        2000,
        11041,
        500,
        1673,
        2069,
        1680,
        3774,
        12302,
        58,
        4118,
        14984,
        5063,
        829,
        16965,
        11745,
        10200,
        6299,
        929,
        54211,
        5562,
        24273,
        119632,
        4060,
        32911,
        3421,
        4704,
        1124,
        11458,
        23984,
        3795,
        21747,
        21026,
        2068,
        10481,
        10416,
        4982,
        720,
        4467,
        9217,
        3312,
        720,
        2043,
        9667,
        1500,
        30721,
        10100,
        4640,
        613,
        171,
        7182,
        52693,
        4837,
        7815,
        10711,
        28844,
        16716,
        230,
        11400,
        1460,
        8736,
        230,
        1046,
        7025,
        467,
        2385,
        1888,
        2890,
        139,
        2383,
        20501,
        482,
        32544,
        20123,
        68057,
        47756,
        1125,
        452,
        960,
        10400,
        501,
        10523,
        936,
        4108,
        8900,
        4813,
        3017,
        6688,
        14538,
        5940,
        6831,
        31133,
        751,
        6170,
        15626,
        37856,
        5700,
        960,
        26613,
        2686,
        7629,
        502,
        4823,
        63200,
        160,
        14760,
        2339,
        10601,
        4640,
        1740,
        16050,
        10730,
        700,
        1503,
        158,
        31876,
        28685,
        47411,
        1200,
        3762,
        118533,
        363,
        1876,
        1771,
        29927,
        520,
        5027,
        226,
        5420,
        38874,
        15600,
        2058,
        5701,
        501,
        2072,
        12662,
        83711,
        19522,
        1692,
        2163,
        49604,
        6510,
        314,
        6953,
        17266,
        12302,
        4132,
        6802,
        4528,
        15351,
        30401,
        22648,
        2945,
        1833,
        31464,
        10500,
        2747,
        9008,
        7674,
        9494,
        18673,
        19386,
        8087,
        80619,
        10511,
        491,
        1110,
        4163,
        15885,
        10808,
        25647,
        7444,
        9610,
        2480,
        36763,
        277,
        3700,
        30401,
        37951,
        1715,
        1124,
        118913,
        10052,
        142378,
        22485,
        950,
        15600,
        13531,
        5150,
        5053,
        7320,
        600,
        16019,
        3202,
        1680,
        401,
        10911,
        230,
        11520,
        11519,
        1269,
        18746,
        16825,
        10911,
        3284,
        16956,
        709,
        1000,
        350,
        2226,
        5270,
        41431,
        330,
        1761,
        2372,
        2170,
        720,
        10418,
        1538,
        1308,
        2071,
        2376,
        3795,
        16815,
        3624,
        10500,
        13525,
        4636,
        4542,
        22876,
        3585,
        4772,
        12055,
        32486,
        2838,
        9810,
        8455,
        8096,
        11492,
        49803,
        667,
        800,
        17426,
        16716,
        1966,
        3890,
        28805,
        926,
        3720,
        10568,
        1000,
        2945,
        24921,
        16031,
        200,
        518,
        2600,
        53981,
        4182,
        47653,
        500,
        7901,
        6397,
        10011,
        2458,
        2942,
        38230,
        12646,
        1663,
        3197,
        10611,
        1983,
        10611,
        26614,
        6412,
        551,
        22952,
        452,
        45721,
        1418,
        7320,
        2414,
        6321,
        681,
        1450,
        363,
        16019,
        32871,
        1190,
        50305,
        16718,
        23689,
        10199,
        19077,
        681,
        1670,
        3024,
        401,
        12884,
        1467,
        6897,
        21026,
        2018,
        81488,
        720,
        7470,
        14984,
        2947,
        1124,
        500,
        18748,
        1110,
        10511,
        11398,
        11111,
        90,
        5927,
        357,
        1037,
        14353,
        52348,
        41419,
        6006,
        4494,
        9474,
        4504,
        31971,
        313,
        3700,
        11111,
        8522,
        22876,
        41428,
        500,
        6441,
        38281,
        20580,
        32106,
        3700,
        23685,
        9025,
        59586,
        230,
        1692,
        1537,
        5700,
        4656,
        13214,
        16031,
        33412,
        1125,
        2523,
        3923,
        2510,
        15600,
        11111,
        13330,
        6628,
        2976,
        158,
        58894,
        1750,
        10611,
        17173,
        720,
        362700,
        3395,
        5824,
        46808,
        338,
        5484,
        5580,
        4119,
        16792,
        53964,
        1037,
        5946,
        20580,
        1037,
        10200,
        6931,
        10200,
        8616,
        13364,
        6320,
        30850,
        16826,
        29913,
        4124,
        36755,
        3720,
        90,
        1260,
        1366,
        8174,
        4524,
        8007,
        800,
        11859,
        450,
        5656,
        6110,
        3000,
        960,
        14943,
        29325,
        2489,
        31337,
        1110,
        32524,
        1456,
        13633,
        5381,
        1026,
        14667,
        10711,
        6248,
        1131,
        21766,
        3695,
        36969,
        10200,
        13967,
        4538,
        15626,
        17989,
        32815,
        2650,
        53911,
        1200,
        1110,
        4131,
        41403,
        3795,
        26871,
        1140,
        14984,
        3179,
        1750,
        3568,
        12252,
        1850,
        3805,
        1031,
        36533,
        3000,
        8322,
        2259,
        39387,
        18748,
        1425,
        4704,
        502,
        983,
        5564,
        337,
        34240,
        500,
        1179,
        8894,
        9063,
        24514,
        4675,
        32871,
        24561,
        994,
        720,
        471,
        5150,
        33708,
        89278,
        31338,
        572,
        11663,
        1680,
        15351,
        33412,
        3482,
        882,
        9866,
        1537,
        10100,
        6006,
        28844,
        2650,
        9621,
        2018,
        28844,
        1672,
        675,
        4645,
        672,
        7901,
        450,
        10611,
        1953,
        1110,
        1200,
        17705,
        17940,
        2420,
        10200,
        13200,
        4420,
        6736,
        18514,
        5230,
        2954,
        21838,
        11154,
        36705,
        1260,
        681,
        3000,
        19952,
        2639,
        19042,
        1680,
        500,
        4463,
        1037,
        11168,
        12395,
        16412,
        4039,
        736,
        20649,
        18888,
        5282,
        3274,
        14664,
        14143,
        1832,
        8179,
        500,
        3700,
        6298,
        12220,
        14760,
        13866,
        12179,
        32490,
        1800,
        10500,
        6688,
        23681,
        1000,
        6445,
        43673,
        3666,
        16019,
        11347,
        10421,
        6431,
        518,
        32410,
        6683,
        430,
        10500,
        3720,
        8565,
        960,
        7579,
        2242,
        140,
        2948,
        9430,
        10425,
        3643,
        5369,
        1124,
        5077,
        53959,
        31880,
        11808,
        5395,
        15885,
        3087,
        6688,
        12632,
        1802,
        7420,
        4844,
        6445,
        1110,
        1306,
        10410,
        65245,
        2177,
        13295,
        1359,
        14400,
        800,
        53971,
        140,
        501,
        3490,
        6330,
        8501,
        458,
        452,
        15231,
        46632,
        20580,
        2663,
        2000,
        1110,
        2600,
        1100,
        5954,
        16716,
        26575,
        1000,
        11401,
        3709,
        500,
        17591,
        649,
        8216,
        1220,
        5900,
        18600,
        6778,
        770,
        5848,
        451,
        291,
        10611,
        3175,
        12200,
        38248,
        7029,
        2677,
        518,
        12354,
        13950,
        10611,
        16031,
        22828,
        675,
        1223,
        1110,
        2950,
        806,
        5942,
        884,
        7151,
        3136,
        450,
        8788,
        2949,
        16882,
        5700,
        18600,
        32960,
        14937,
        8078,
        29906,
        720,
        401,
        500,
        18406,
        1563,
        230,
        12230,
        22423,
        534,
        505,
        800,
        30401,
        3459,
        1821,
        33412,
        14536,
        2775,
        3000,
        16050,
        1473,
        158,
        31869,
        2437,
        19146,
        4507,
        5150,
        9963,
        10611,
        995,
        3624,
        2541,
        1239,
        3700,
        7420,
        2261,
        1365,
        330,
        12370,
        3431,
        14760,
        30063,
        4685,
        30850,
        1744,
        1683,
        13099,
        3795,
        21429,
        10465,
        2270,
        545,
        3585,
        4928,
        9217,
        590,
        2193,
        14760,
        1742,
        505,
        6688,
        18790,
        854,
        2717,
        12019,
        4222,
        16788,
        4461,
        9806,
        3700,
        6126,
        2480,
        11067,
        1487,
        42357,
        17989,
        450,
        12200,
        764,
        27053,
        4675,
        12200,
        1037,
        43598,
        12640,
        36903,
        1692,
        8718,
        32469,
        32081,
        12923,
        3839,
        4724,
        5940,
        1260,
        10044,
        23684,
        1000,
        16019,
        2761,
        4938,
        10110,
        230,
        3699,
        10200,
        13952,
        3941,
        10250,
        8565,
        4910,
        389,
        18748,
        61004,
        9872,
        4057,
        230,
        1260,
        12288,
        314,
        2590,
        3805,
        960,
        8455,
        3805,
        4640,
        10500,
        3720,
        68049,
        3326,
        3700,
        1145,
        26656,
        12302,
        1923,
        201,
        291,
        4019,
        2827,
        1802,
        502,
        22964,
        1924,
        6652,
        10277,
        16808,
        764,
        46753,
        12284,
        722,
        90,
        2880,
        10500,
        36017,
        5572,
        13135,
        36965,
        1743,
        11368,
        1220,
        450,
        5451,
        41415,
        6259,
        3946,
        949,
        226,
        700,
        5701,
        32598,
        2951,
        800,
        23925,
        3734,
        146,
        34790,
        720,
        38258,
        450,
        10611,
        4463,
        3121,
        15885,
        777,
        2033,
        720,
        120035,
        10611,
        500,
        9813,
        1018,
        6644,
        46558,
        20096,
        82861,
        21026,
        13799,
        19026,
        8377,
        1018,
        33412,
        1793,
        5043,
        125941,
        1125,
        34874,
        1197,
        17399,
        4675,
        32610,
        500,
        3700,
        532,
        8509,
        6170,
        20649,
        30401,
        2483,
        2480,
        14760,
        2654,
        17656,
        6789,
        10077,
        3275,
        800,
        950,
        18091,
        1692,
        6688,
        1220,
        120155,
        54125,
        15356,
        20989,
        20649,
        6760,
        10100,
        30850,
        14649,
        22140,
        28821,
        500,
        346,
        3274,
        11507,
        10511,
        34533,
        1680,
        501,
        12925,
        7420,
        10601,
        16019,
        7321,
        90,
        32598,
        7164,
        9630,
        17266,
        300,
        581,
        3274,
        473,
        2400,
        14800,
        4727,
        11177,
        10611,
        4044,
        46495,
        87022,
        2332,
        2610,
        500,
        8200,
        29921,
        5700,
        5656,
        14636,
        32592,
        1750,
        505,
        18600,
        31124,
        7062,
        5081,
        5150,
        22964,
        2954,
        430,
        30975,
        6828,
        18406,
        1032,
        4204,
        10200,
        10611,
        24583,
        633,
        46542,
        1000,
        11173,
        4229,
        7764,
        23743,
        26542,
        171,
        500,
        11154,
        10400,
        14781,
        15351,
        1310,
        480,
        160,
        5933,
        21293,
        43755,
        8835,
        1797,
        9452,
        3948,
        10354,
        60017,
        10611,
        18748,
        3291,
        6445,
        107169,
        230,
        1260,
        7428,
        3585,
        21097,
        1460,
        502,
        32146,
        2511,
        22192,
        1000,
        18406,
        27622,
        82756,
        54199,
        7273,
        16947,
        20580,
        29992,
        17266,
        3615,
        909,
        1200,
        16870,
        11881,
        5175,
        16050,
        451,
        1199,
        21840,
        22876,
        7159,
        4203,
        27622,
        160,
        5900,
        502,
        7779,
        451,
        13084,
        3000,
        2026,
        15679,
        720,
        1125,
        500,
        720,
        11160,
        49865,
        6185,
        90,
        3700,
        5700,
        18503,
        13195,
        10210,
        60007,
        5451,
        200,
        28362,
        160,
        28844,
        1023,
        5701,
        10611,
        14760,
        2744,
        393,
        37951,
        27622,
        28346,
        1158,
        1537,
        1680,
        491,
        90,
        3699,
        29864,
        5700,
        1741,
        10852,
        3720,
        19020,
        6159,
        26286,
        11992,
        7537,
        2600,
        2950,
        5755,
        1882,
        28711,
        7700,
        4467,
        6752,
        13525,
        27119,
        12392,
        1200,
        600,
        2285,
        6171,
        4016,
        9675,
        38247,
        800,
        38264,
        12285,
        10711,
        16716,
        18026,
        52149,
        9410,
        9024,
        32501,
        1124,
        343,
        15885,
        430,
        10200,
        32619,
        28844,
        13096,
        24387,
        17021,
        6566,
        3254,
        7343,
        445,
        12884,
        3274,
        5873,
        23691,
        15600,
        81903,
        9025,
        5110,
        41432,
        9834,
        1255,
        11111,
        11497,
        452,
        300,
        1000,
        23688,
        9410,
        9538,
        2794,
        2050,
        5587,
        7560,
        3789,
        600,
        5305,
        4930,
        1000,
        45919,
        26279,
        4131,
        27622,
        7674,
        4301,
        10730,
        6353,
        26276,
        1460,
        2480,
        681,
        314,
        12640,
        26551,
        2601,
        822,
        4125,
        13912,
        5749,
        10611,
        600,
        16716,
        22964,
        2400,
        3539,
        14760,
        1692,
        6453,
        28844,
        330,
        6064,
        200,
        1537,
        30200,
        34035,
        12640,
        1042,
        28844,
        600,
        832,
        11154,
        818,
        576,
        3805,
        5932,
        17579,
        16031,
        322,
        26077,
        3692,
        32011,
        22310,
        10511,
        33412,
        16716,
        46766,
        16050,
        46576,
        7420,
        23683,
        389,
        34818,
        20096,
        460,
        5270,
        23378,
        5150,
        40012,
        3747,
        550111,
        40056,
        7327,
        9918,
        20744,
        518,
        5816,
        10278,
        1564,
        10200,
        2072,
        3948,
        8010,
        7674,
        450,
        5451,
        5320,
        21749,
        2956,
        28844,
        31954,
        6250,
        6997,
        10100,
        252,
        12230
    ],
    "xlim": [
        0,
        20000
    ],
    "ylim": [
        0,
        20000
    ]
}

==> data/problem_sizes_stats/seed.csv <==
n_conss,n_vars
3161,3265
190,500
2956,750
500,1000
2949,750
3187,3290
158,1200
106,600
2432,2518
1955,500
188,500
1947,500
500,1000
283,750
500,1000
3192,3305
106,600
106,600
106,600
1139,3164
500,1000
500,1000
750,1500
106,600
20301,20100
10201,10100
1878,1974
750,1500
1477,1548
158,1200
1936,6080
188,500
500,1000
3642,3753
2458,2550
2164,2251
3072,3196
188,500
106,600
2960,3079
2953,750
190,500
2752,2849
106,600
10201,10100
617,1035
2516,2601
1955,500
10201,10100
4321,4441
1703,4865
158,1200
2943,750
1675,1750
500,1000
158,1200
2949,750
888,941
1944,2034
750,1500
2953,750
1564,1644
10201,10100
10201,10100
158,1200
2432,2533
158,1200
750,1500
2438,2538
106,600
1959,500
2951,750
10201,10100
500,1000
187,500
500,1000
2947,750
106,600
20301,20100
10201,10100
106,600
1957,500
286,750
2951,750
976,1029
1449,3999
1797,1875
2939,750
277,750
106,600
750,1500
2946,750
500,1000
2947,750
20301,20100
2741,2837
10201,10100
3360,3477
750,1500
158,1200
1925,7106
750,1500
3057,3159
1924,2005
750,1500
1104,2604
2948,750
819,1992
750,1500
106,600
20301,20100
186,500
106,600
158,1200
106,600
913,2373
1306,3286
4175,4293
2666,2761
10201,10100
500,1000
4182,4301
2949,750
186,500
1949,500
2963,750
1944,500
1959,500
1958,500
189,500
158,1200
1636,1717
750,1500
1226,3074
106,600
192,500
106,600
500,1000
158,1200
1956,500
1872,1955
158,1200
10201,10100
1035,2407
750,1500
750,1500
1847,1926
158,1200
3910,4025
2960,750
3102,3205
2951,750
726,1518
1957,500
10201,10100
3236,3361
10201,10100
3580,3691
750,1500
10201,10100
750,1500
2953,750
500,1000
158,1200
1943,500
3003,3104
2069,7514
873,1764
1738,1816
282,750
2660,2766
158,1200
4493,4617
1783,6039
2936,750
4416,4538
1431,3774
1944,500
1840,1916
281,750
158,1200
500,1000
186,500
1951,500
750,1500
3912,4027
106,600
1959,500
3348,3466
1436,1506
1858,1931
2951,750
750,1500
189,500
106,600
500,1000
158,1200
2426,2517
1948,2029
2942,750
1950,500
2006,2085
189,500
1470,1531
158,1200
190,500
286,750
2949,750
1945,500
1952,500
500,1000
4199,4318
750,1500
4281,4401
3816,3930
2217,2303
2949,750
188,500
2066,2150
158,1200
870,929
10201,10100
500,1000
3961,4076
750,1500
750,1500
4471,4594
158,1200
1653,1728
718,768
2901,3000
2944,750
158,1200
106,600
2709,2805
158,1200
750,1500
20301,20100
2252,2340
500,1000
1963,500
1194,1272
1955,500
283,750
185,500
2266,2345
666,720
158,1200
500,1000
500,1000
158,1200
185,500
750,1500
1957,500
4534,4656
2948,750
10201,10100
2939,750
1201,2970
190,500
1624,1699
186,500
500,1000
189,500
106,600
188,500
158,1200
10201,10100
186,500
10201,10100
20301,20100
10201,10100
3090,3212
750,1500
10201,10100
1951,500
189,500
158,1200
10201,10100
500,1000
750,1500
2110,2190
2609,2701
2068,5940
4979,5107
2949,750
500,1000
500,1000
186,500
805,1785
750,1500
2926,3027
2949,750
500,1000
750,1500
10201,10100
106,600
4710,4836
106,600
897,2025
2442,2545
1953,500
4412,4533
279,750
750,1500
189,500
4317,4438
750,1500
750,1500
4685,4810
191,500
4158,4280
1892,1979
190,500
2720,2818
1950,500
186,500
20301,20100
1949,500
500,1000
1590,4692
2954,750
10201,10100
10201,10100
1956,500
1750,1830
2942,750
2284,2372
605,891
158,1200
750,1500
500,1000
188,500
3066,3167
1100,2668
1605,1678
500,1000
2444,2535
1666,4536
750,1500
10201,10100
278,750
2949,750
186,500
878,1980
106,600
106,600
2945,750
1750,1828
4558,4682
1895,1975
2951,750
674,1250
190,500
500,1000
1650,5106
2434,2525
10201,10100
2170,2265
750,1500
158,1200
1957,500
3950,4065
106,600
4555,4679
158,1200
2955,750
568,1008
187,500
282,750
10201,10100
106,600
1998,2074
2946,750
1944,500
750,1500
1955,500
2953,750
1826,1905
20301,20100
2530,2623
158,1200
1559,1632
158,1200
106,600
158,1200
188,500
818,1736
2154,2239
2947,750
750,1500
729,1587
750,1500
2986,3108
977,2002
106,600
1951,500
500,1000
3723,3835
10201,10100
106,600
500,1000
2948,750
190,500
188,500
10201,10100
1825,5967
500,1000
500,1000
500,1000
500,1000
10201,10100
500,1000
188,500
1892,1973
106,600
616,1176
187,500
1955,500
2629,2724
1810,1888
1007,2375
1864,6600
2951,750
10201,10100
750,1500
2955,750
106,600
2943,750
750,1500
4778,4905
2674,2769
10201,10100
1957,500
106,600
20301,20100
4144,4262
1957,500
2936,750
1953,500
2959,750
500,1000
10201,10100
3376,3482
1961,500
10201,10100
158,1200
500,1000
1959,500
3319,3425
2768,2876
106,600
2950,750
106,600
2364,2452
1010,2460
750,1500
158,1200
158,1200
3135,3238
1756,1832
500,1000
106,600
158,1200
106,600
750,1500
190,500
1774,1849
692,1232
4625,4750
1559,1632
158,1200
10201,10100
1951,500
186,500
106,600
1943,500
279,750
106,600
1957,500
2820,2929
777,1679
592,1012
1852,1924
106,600
1571,4640
188,500
3545,3654
750,1500
2948,750
500,1000
158,1200
3530,3640
3023,3124
284,750
500,1000
189,500
106,600
188,500
1241,3509


==> data/problem_sizes_stats/seed.json <==
{
    "n_vars": [
        500,
        1844,
        10100,
        750,
        1200,
        4679,
        5967,
        1000,
        3597,
        500,
        600,
        750,
        1200,
        2058,
        1000,
        2039,
        1375,
        750,
        699,
        600,
        2490,
        1000,
        2040,
        500,
        750,
        4905,
        1506,
        1176,
        500,
        3477,
        750,
        1500,
        2345,
        600,
        4459,
        1200,
        750,
        500,
        2349,
        10100,
        1600,
        4332,
        10100,
        1200,
        20100,
        750,
        750,
        500,
        1500,
        600,
        750,
        750,
        2390,
        1683,
        3205,
        500,
        500,
        750,
        1200,
        5107,
        1232,
        1000,
        861,
        1000,
        2832,
        768,
        20100,
        2623,
        1500,
        3293,
        1000,
        3737,
        500,
        600,
        750,
        600,
        750,
        1000,
        1500,
        1500,
        1500,
        10100,
        750,
        4836,
        500,
        500,
        2005,
        1495,
        10100,
        600,
        1303,
        500,
        1200,
        1000,
        1200,
        750,
        1500,
        2102,
        1000,
        3875,
        1200,
        500,
        500,
        750,
        3600,
        4285,
        20100,
        1500,
        750,
        10100,
        1000,
        1250,
        750,
        500,
        2670,
        600,
        2979,
        600,
        600,
        2125,
        750,
        500,
        2586,
        600,
        10100,
        1701,
        1500,
        1992,
        600,
        600,
        500,
        1608,
        10100,
        10100,
        1500,
        1500,
        1980,
        3762,
        1500,
        500,
        10100,
        4280,
        1612,
        600,
        500,
        750,
        500,
        1000,
        500,
        3582,
        1500,
        899,
        1200,
        3053,
        10100,
        1955,
        720,
        1500,
        929,
        500,
        4439,
        2272,
        600,
        500,
        2445,
        1699,
        20100,
        1200,
        600,
        988,
        1916,
        2633,
        10100,
        4480,
        2849,
        1200,
        1000,
        2086,
        500,
        2171,
        1961,
        10100,
        3654,
        500,
        20100,
        500,
        1000,
        2702,
        750,
        3244,
        500,
        600,
        500,
        2227,
        600,
        500,
        3196,
        500,
        10100,
        1500,
        20100,
        1665,
        750,
        750,
        600,
        500,
        1200,
        10100,
        3774,
        3466,
        500,
        1632,
        3334,
        500,
        600,
        1973,
        4198,
        3809,
        10100,
        600,
        1200,
        750,
        1000,
        1415,
        500,
        2373,
        1500,
        500,
        1697,
        10100,
        4294,
        3079,
        1701,
        1200,
        1242,
        10100,
        2051,
        500,
        600,
        3124,
        2085,
        20100,
        750,
        1000,
        500,
        1593,
        500,
        1000,
        801,
        2884,
        2381,
        2217,
        600,
        20100,
        600,
        1200,
        750,
        1387,
        3918,
        1500,
        750,
        10100,
        10100,
        2489,
        4141,
        750,
        5940,
        5434,
        1095,
        1862,
        1699,
        500,
        750,
        600,
        4692,
        600,
        750,
        1875,
        500,
        3161,
        500,
        600,
        1151,
        10100,
        10100,
        10100,
        2407,
        20100,
        1683,
        1000,
        1200,
        1500,
        4810,
        1000,
        4025,
        1363,
        3691,
        2761,
        500,
        500,
        1200,
        750,
        750,
        500,
        750,
        3324,
        750,
        600,
        750,
        1500,
        600,
        1000,
        500,
        1809,
        1500,
        1000,
        1832,
        10100,
        600,
        500,
        1830,
        1678,
        2872,
        3286,
        600,
        1200,
        1200,
        2251,
        500,
        1200,
        10100,
        10100,
        600,
        500,
        500,
        1000,
        2769,
        3779,
        1500,
        1000,
        500,
        600,
        600,
        750,
        500,
        1479,
        10100,
        2548,
        600,
        2448,
        750,
        500,
        10100,
        1200,
        1500,
        1200,
        2519,
        600,
        1500,
        500,
        500,
        1000,
        750,
        750,
        4714,
        600,
        5796,
        7106,
        1583,
        816,
        1200,
        1200,
        500,
        750,
        1500,
        10100,
        2533,
        2150,
        500,
        20100,
        500,
        1200,
        1000,
        1000,
        3736,
        4557,
        750,
        10100,
        600,
        5220,
        10100,
        600,
        1920,
        1064,
        10100,
        1500,
        10100,
        600,
        1500,
        1000,
        750,
        3748,
        750,
        750,
        4950,
        1000,
        1200,
        20100,
        864,
        1500,
        10100,
        1500,
        1769,
        1200,
        1000,
        1200,
        2421,
        1500,
        1885,
        1500,
        1200,
        10100,
        3753,
        600,
        750,
        750,
        500,
        20100,
        1931,
        1531,
        1830,
        1500,
        3425,
        4750,
        750,
        4027,
        600,
        1496,
        1000,
        500,
        500,
        2650,
        3930,
        600,
        1500,
        1000,
        3955,
        6080,
        1000,
        600,
        600,
        600,
        1500,
        750,
        20100,
        4323,
        1306,
        750,
        3640,
        2688,
        750,
        1200,
        750,
        748,
        5106,
        2601,
        1000,
        1764,
        1200,
        1995,
        500,
        500,
        2439,
        1882,
        5147,
        750,
        500,
        2303,
        600,
        1200,
        1500,
        600,
        2340,
        3756,
        500,
        750,
        4076,
        2015,
        750,
        10100,
        500,
        1239,
        500,
        4401,
        2029,
        10100,
        2719,
        2837,
        600,
        500,
        3591,
        750,
        1500,
        750,
        600,
        1000,
        750,
        10100,
        1000,
        1193,
        20100,
        600,
        1000,
        10100,
        2766,
        2600,
        2752,
        1000,
        1000,
        1500,
        750,
        1500,
        3009,
        1000,
        3604,
        10100,
        750,
        1200,
        3167,
        2265,
        750,
        1000,
        1890,
        3000,
        500,
        750,
        1750,
        2186,
        1500,
        1200,
        1500,
        10100,
        4617,
        4640,
        1200,
        1725,
        1982,
        2195,
        10100,
        500,
        2441,
        500,
        500,
        750,
        600,
        3332,
        20100,
        500,
        1975,
        1500,
        3159,
        1200,
        750,
        1500,
        5504,
        10100,
        500,
        600,
        3658,
        3080,
        1644,
        500,
        1000,
        500,
        750,
        1924,
        1200,
        1000,
        1200,
        2805,
        2054,
        500,
        750,
        500,
        10100,
        600,
        750,
        1000,
        600,
        2248,
        2876,
        1000,
        2129,
        500,
        1500,
        3377,
        500,
        1849,
        1679,
        10100,
        1500,
        750,
        1496,
        1200,
        750,
        1500,
        3498,
        10100,
        10100,
        500,
        600,
        2244,
        1200,
        2452,
        1000,
        1000,
        1835,
        2375,
        3835,
        3292,
        750,
        1500,
        600,
        2803,
        500,
        5022,
        500,
        1000,
        1500,
        1717,
        750,
        1500,
        600,
        3674,
        1000,
        1200,
        10100,
        750,
        5640,
        2358,
        1200,
        750,
        1832,
        2668,
        1590,
        1555,
        3408,
        750,
        4797,
        500,
        1926,
        1548,
        3738,
        10100,
        2550,
        1500,
        1000,
        500,
        4588,
        1200,
        1540,
        500,
        10100,
        4169,
        3132,
        1200,
        1587,
        500,
        600,
        750,
        500,
        600,
        2372,
        2701,
        500,
        3845,
        2025,
        4865,
        941,
        750,
        1029,
        750,
        1000,
        2000,
        500,
        600,
        500,
        1000,
        3378,
        500,
        1200,
        500,
        600,
        1992,
        1200,
        750,
        2146,
        1932,
        1000,
        4430,
        4441,
        1500,
        10100,
        1048,
        10100,
        1200,
        1200,
        734,
        1000,
        1000,
        3212,
        1500,
        2929,
        2545,
        1905,
        1500,
        1000,
        1445,
        2451,
        1890,
        10100,
        600,
        600,
        600,
        1000,
        1501,
        2288,
        891,
        750,
        1000,
        1200,
        1200,
        500,
        2424,
        1730,
        500,
        500,
        1200,
        2571,
        750,
        1673,
        1500,
        500,
        1816,
        1200,
        3390,
        500,
        750,
        1792,
        2854,
        500,
        1200,
        1000,
        2811,
        600,
        1008,
        600,
        500,
        3276,
        500,
        1000,
        1606,
        1518,
        2412,
        1979,
        1000,
        750,
        500,
        10100,
        500,
        4293,
        3654,
        2107,
        2486,
        500,
        2052,
        500,
        3108,
        2002,
        1000,
        1728,
        500,
        1611,
        3027,
        2658,
        1500,
        600,
        1145,
        500,
        10100,
        750,
        500,
        3480,
        500,
        20100,
        600,
        500,
        1200,
        2342,
        1000,
        1983,
        750,
        7514,
        3390,
        10100,
        600,
        500,
        750,
        500,
        750,
        2617,
        2034,
        2530,
        3290,
        10100,
        500,
        1500,
        500,
        500,
        1489,
        1000,
        10100,
        1200,
        600,
        20100,
        20100,
        500,
        500,
        500,
        20100,
        600,
        10100,
        500,
        4451,
        3068,
        4232,
        1632,
        10100,
        3670,
        600,
        750,
        500,
        1500,
        600,
        1000,
        500,
        600,
        600,
        500,
        2869,
        1500,
        10100,
        500,
        500,
        1000,
        1200,
        750,
        1736,
        2535,
        500,
        10100,
        600,
        750,
        4655,
        600,
        500,
        1000,
        750,
        500,
        5544,
        500,
        1633,
        4724,
        1785,
        500,
        990,
        2890,
        1000,
        500,
        500,
        10100,
        750,
        10100,
        1935,
        500,
        10100,
        1000,
        750,
        3509,
        10100,
        500,
        1500,
        1379,
        1287,
        1500,
        750,
        600,
        600,
        500,
        3482,
        750,
        2525,
        10100,
        4506,
        1200,
        750,
        1000,
        500,
        1500,
        1345,
        500,
        4854,
        3305,
        1200,
        500,
        4952,
        6440,
        1200,
        1012,
        750,
        2975,
        10100,
        20100,
        2518,
        4536,
        1200,
        10100,
        500,
        750,
        4708,
        750,
        750,
        1200,
        2236,
        750,
        500,
        1500,
        500,
        750,
        750,
        1200,
        2322,
        10100,
        500,
        20100,
        750,
        500,
        10100,
        10100,
        500,
        3685,
        2266,
        1200,
        750,
        500,
        1180,
        1536,
        3719,
        4538,
        2878,
        2470,
        6039,
        1500,
        750,
        3074,
        500,
        500,
        4438,
        750,
        4088,
        1500,
        1000,
        500,
        1000,
        1000,
        1200,
        1522,
        10100,
        2373,
        500,
        500,
        2355,
        4065,
        500,
        500,
        750,
        600,
        500,
        1200,
        1500,
        500,
        600,
        1200,
        4301,
        1500,
        1000,
        750,
        1500,
        500,
        500,
        840,
        10100,
        500,
        2239,
        1506,
        2460,
        750,
        750,
        1200,
        2517,
        1200,
        5343,
        500,
        1000,
        600,
        1000,
        1500,
        750,
        500,
        3238,
        600,
        1200,
        4624,
        1000,
        500,
        1948,
        10100,
        750,
        1000,
        2163,
        2818,
        20100,
        1000,
        1974,
        750,
        1000,
        600,
        500,
        1500,
        4533,
        1200,
        1520,
        1200,
        1000,
        3383,
        600,
        500,
        750,
        500,
        1500,
        3239,
        1030,
        1303,
        1999,
        20100,
        4262,
        1500,
        10100,
        10100,
        3416,
        600,
        1500,
        1272,
        500,
        1000,
        1500,
        1200,
        2372,
        1500,
        750,
        750,
        500,
        500,
        5077,
        750,
        10100,
        750,
        10100,
        1200,
        750,
        600,
        1000,
        2373,
        1200,
        10100,
        750,
        2403,
        4594,
        1081,
        500,
        750,
        3426,
        1000,
        20100,
        1732,
        500,
        750,
        500,
        750,
        500,
        1776,
        1500,
        1079,
        10100,
        3304,
        1828,
        6600,
        500,
        500,
        500,
        1035,
        1200,
        10100,
        750,
        2074,
        1662,
        750,
        10100,
        1200,
        600,
        3461,
        750,
        500,
        2286,
        750,
        1500,
        3155,
        4318,
        1000,
        600,
        500,
        500,
        500,
        500,
        4148,
        1000,
        1000,
        1436,
        1000,
        1500,
        500,
        1200,
        2592,
        4041,
        4914,
        500,
        10100,
        750,
        2538,
        1000,
        1500,
        500,
        1000,
        2626,
        500,
        4656,
        10100,
        600,
        500,
        1200,
        1000,
        750,
        3360,
        2970,
        2724,
        1000,
        600,
        750,
        10100,
        2604,
        10100,
        500,
        1000,
        2238,
        1000,
        3361,
        1500,
        500,
        1093,
        3557,
        500,
        1814,
        500,
        500,
        600,
        3016,
        1514,
        2190,
        600,
        1500,
        3164,
        1500,
        20100,
        500,
        1500,
        3291,
        3265,
        1000,
        1500,
        1000,
        500,
        2716,
        750,
        4397,
        600,
        750,
        1663,
        1000,
        10100,
        500,
        750,
        500,
        600,
        10100,
        3999,
        1200,
        500,
        750,
        1000,
        500,
        750,
        1200,
        500,
        4382,
        20100,
        500,
        600,
        500,
        1500,
        1888,
        1000,
        500,
        1500,
        1500,
        2514,
        500,
        4229,
        750,
        500,
        2009,
        1000,
        500,
        10100,
        3280,
        600,
        1200,
        4682,
        500,
        3104,
        10100,
        4186,
        1000,
        1000,
        4386,
        750
    ],
    "n_conss": [
        188,
        1758,
        10201,
        2951,
        158,
        4555,
        1825,
        500,
        3489,
        189,
        106,
        2953,
        158,
        1976,
        500,
        1958,
        679,
        2947,
        646,
        106,
        2400,
        500,
        913,
        1955,
        285,
        4778,
        1442,
        616,
        187,
        3360,
        278,
        750,
        2266,
        106,
        4342,
        158,
        2949,
        1947,
        2252,
        10201,
        784,
        1668,
        10201,
        158,
        20301,
        2955,
        280,
        1957,
        750,
        106,
        2945,
        2956,
        2302,
        1608,
        3102,
        1957,
        1957,
        283,
        158,
        4979,
        692,
        500,
        802,
        500,
        1038,
        718,
        20301,
        2530,
        750,
        3202,
        500,
        3626,
        1961,
        106,
        283,
        106,
        2951,
        500,
        750,
        750,
        750,
        10201,
        2951,
        4710,
        1947,
        1952,
        1924,
        1425,
        10201,
        106,
        1238,
        190,
        158,
        500,
        158,
        2942,
        750,
        2024,
        500,
        3762,
        158,
        190,
        1955,
        282,
        1222,
        4166,
        20301,
        750,
        2954,
        10201,
        500,
        674,
        2953,
        186,
        2576,
        106,
        2868,
        106,
        106,
        2042,
        2959,
        1957,
        2486,
        106,
        10201,
        843,
        750,
        819,
        106,
        106,
        189,
        711,
        10201,
        10201,
        750,
        750,
        878,
        3652,
        750,
        1950,
        10201,
        4158,
        812,
        106,
        1951,
        2946,
        1961,
        500,
        185,
        3472,
        750,
        840,
        158,
        2953,
        10201,
        1872,
        666,
        750,
        870,
        189,
        4318,
        2187,
        106,
        1963,
        2356,
        1625,
        20301,
        158,
        106,
        588,
        1840,
        2541,
        10201,
        4359,
        2752,
        158,
        500,
        2002,
        186,
        2084,
        1881,
        10201,
        3545,
        1961,
        20301,
        1959,
        500,
        2609,
        2945,
        3141,
        189,
        106,
        186,
        2142,
        106,
        186,
        3072,
        1955,
        10201,
        750,
        20301,
        1592,
        2951,
        2953,
        106,
        187,
        158,
        10201,
        1431,
        3348,
        1958,
        1559,
        3230,
        1953,
        106,
        1892,
        4080,
        3698,
        10201,
        106,
        158,
        283,
        500,
        1352,
        1949,
        2274,
        750,
        1944,
        1623,
        10201,
        1741,
        2960,
        1626,
        158,
        722,
        10201,
        1974,
        190,
        106,
        3023,
        2006,
        20301,
        2949,
        500,
        1951,
        787,
        1949,
        500,
        750,
        1183,
        2292,
        2132,
        106,
        20301,
        106,
        158,
        2943,
        1308,
        3805,
        750,
        279,
        10201,
        10201,
        2399,
        4025,
        2951,
        2068,
        1771,
        1034,
        1768,
        1624,
        1946,
        283,
        106,
        1590,
        106,
        281,
        1797,
        1942,
        3048,
        1943,
        106,
        1090,
        10201,
        10201,
        10201,
        1035,
        20301,
        1610,
        500,
        158,
        750,
        4685,
        500,
        3910,
        1288,
        3580,
        2666,
        190,
        188,
        158,
        282,
        2955,
        190,
        278,
        3220,
        2947,
        106,
        2951,
        750,
        106,
        500,
        1959,
        847,
        750,
        500,
        1756,
        10201,
        106,
        1957,
        1752,
        1605,
        2775,
        1306,
        106,
        158,
        158,
        2164,
        189,
        158,
        10201,
        10201,
        106,
        1956,
        1948,
        500,
        2674,
        3682,
        750,
        500,
        1955,
        106,
        106,
        2940,
        186,
        1408,
        10201,
        2457,
        106,
        2364,
        2954,
        186,
        10201,
        158,
        750,
        158,
        2428,
        106,
        750,
        1957,
        1957,
        500,
        2948,
        2949,
        4591,
        106,
        2016,
        1925,
        1512,
        758,
        158,
        158,
        190,
        2943,
        750,
        10201,
        2432,
        2066,
        189,
        20301,
        1945,
        158,
        500,
        500,
        3626,
        1467,
        288,
        10201,
        106,
        1755,
        10201,
        106,
        1840,
        686,
        10201,
        750,
        10201,
        106,
        750,
        500,
        2961,
        3638,
        2951,
        2947,
        1622,
        500,
        158,
        20301,
        604,
        750,
        10201,
        750,
        901,
        158,
        500,
        158,
        2336,
        750,
        905,
        750,
        158,
        10201,
        3642,
        106,
        2963,
        2939,
        188,
        20301,
        1858,
        1470,
        1750,
        750,
        3319,
        4625,
        280,
        3912,
        106,
        740,
        500,
        1955,
        1954,
        2562,
        3816,
        106,
        750,
        500,
        3841,
        1936,
        500,
        106,
        106,
        106,
        750,
        283,
        20301,
        4202,
        1236,
        2949,
        3530,
        2594,
        2951,
        158,
        282,
        698,
        1650,
        2516,
        500,
        873,
        158,
        1915,
        192,
        192,
        2350,
        1804,
        5018,
        2947,
        187,
        2217,
        106,
        158,
        750,
        106,
        2252,
        3645,
        191,
        2945,
        3961,
        1920,
        2959,
        10201,
        188,
        619,
        1961,
        4281,
        1948,
        10201,
        2614,
        2741,
        106,
        1957,
        3482,
        2942,
        750,
        2947,
        106,
        500,
        2949,
        10201,
        500,
        1124,
        20301,
        106,
        500,
        10201,
        2660,
        1050,
        2640,
        500,
        500,
        750,
        2951,
        750,
        2909,
        500,
        3508,
        10201,
        286,
        158,
        3066,
        2170,
        2954,
        500,
        850,
        2901,
        187,
        2953,
        1675,
        2101,
        750,
        158,
        750,
        10201,
        4493,
        1571,
        158,
        789,
        1903,
        2110,
        10201,
        190,
        2344,
        190,
        1959,
        2949,
        106,
        3227,
        20301,
        1951,
        1895,
        750,
        3057,
        158,
        2949,
        750,
        1892,
        10201,
        1957,
        106,
        3549,
        2979,
        1564,
        186,
        500,
        1955,
        285,
        1852,
        158,
        500,
        158,
        2709,
        879,
        188,
        2943,
        1955,
        10201,
        106,
        2942,
        500,
        106,
        2166,
        2768,
        500,
        2045,
        189,
        750,
        3272,
        1949,
        1774,
        777,
        10201,
        750,
        2947,
        1412,
        158,
        2946,
        750,
        3391,
        10201,
        10201,
        188,
        106,
        942,
        158,
        2364,
        500,
        500,
        1756,
        1007,
        3723,
        3189,
        2942,
        750,
        106,
        2708,
        1956,
        1602,
        190,
        500,
        750,
        1636,
        282,
        750,
        106,
        3564,
        500,
        158,
        10201,
        2943,
        1779,
        2262,
        158,
        2952,
        1755,
        1100,
        1516,
        1484,
        3300,
        285,
        1797,
        192,
        1847,
        1477,
        3627,
        10201,
        2458,
        750,
        500,
        1963,
        1636,
        158,
        811,
        1951,
        10201,
        4051,
        3020,
        158,
        729,
        1950,
        106,
        2951,
        1943,
        106,
        2284,
        2609,
        188,
        3722,
        897,
        1703,
        888,
        2948,
        976,
        282,
        500,
        1920,
        1955,
        106,
        1955,
        500,
        3273,
        1953,
        158,
        1956,
        106,
        819,
        158,
        2955,
        914,
        812,
        500,
        4309,
        4321,
        750,
        10201,
        994,
        10201,
        158,
        158,
        684,
        500,
        500,
        3090,
        750,
        2820,
        2442,
        1826,
        750,
        500,
        1386,
        2352,
        1820,
        10201,
        106,
        106,
        106,
        500,
        1430,
        2200,
        605,
        280,
        500,
        158,
        158,
        1959,
        2326,
        1655,
        1956,
        1958,
        158,
        2486,
        2948,
        1610,
        750,
        1960,
        1738,
        158,
        1273,
        1949,
        2953,
        1706,
        2756,
        1959,
        158,
        500,
        2715,
        106,
        568,
        106,
        1950,
        3184,
        189,
        500,
        1534,
        726,
        2324,
        1892,
        500,
        2950,
        186,
        10201,
        189,
        4175,
        3544,
        2024,
        2396,
        187,
        856,
        188,
        2986,
        977,
        500,
        1653,
        186,
        1538,
        2926,
        2564,
        750,
        106,
        1092,
        188,
        10201,
        281,
        1951,
        3380,
        188,
        20301,
        106,
        1952,
        158,
        2254,
        500,
        1902,
        2957,
        2069,
        1215,
        10201,
        106,
        1944,
        2944,
        186,
        2949,
        2524,
        1944,
        2440,
        3187,
        10201,
        190,
        750,
        1943,
        1955,
        1419,
        500,
        10201,
        158,
        106,
        20301,
        20301,
        186,
        189,
        1959,
        20301,
        106,
        10201,
        190,
        4331,
        2969,
        4114,
        1559,
        10201,
        3561,
        106,
        2950,
        188,
        750,
        106,
        500,
        1951,
        106,
        106,
        1959,
        2772,
        750,
        10201,
        190,
        186,
        500,
        158,
        284,
        818,
        2444,
        186,
        10201,
        106,
        2950,
        4532,
        106,
        188,
        500,
        2936,
        189,
        1854,
        188,
        775,
        4600,
        805,
        1957,
        613,
        2794,
        500,
        189,
        189,
        10201,
        2953,
        10201,
        1856,
        1953,
        10201,
        500,
        2936,
        1241,
        10201,
        189,
        750,
        1296,
        1216,
        750,
        286,
        106,
        106,
        1962,
        3376,
        2949,
        2434,
        10201,
        4384,
        158,
        2953,
        500,
        193,
        750,
        1272,
        1963,
        4728,
        3192,
        158,
        1959,
        4826,
        1884,
        158,
        592,
        281,
        2877,
        10201,
        20301,
        2432,
        1666,
        158,
        10201,
        1951,
        280,
        4583,
        2951,
        284,
        158,
        936,
        2957,
        1948,
        750,
        188,
        282,
        2939,
        158,
        918,
        10201,
        1951,
        20301,
        2948,
        188,
        10201,
        10201,
        189,
        3576,
        2178,
        158,
        2949,
        1955,
        1126,
        754,
        3609,
        4416,
        2781,
        1045,
        1783,
        750,
        277,
        1226,
        188,
        1948,
        4317,
        2950,
        3973,
        750,
        500,
        1963,
        500,
        500,
        158,
        1438,
        10201,
        913,
        189,
        190,
        2268,
        3950,
        1952,
        1953,
        2945,
        106,
        1955,
        158,
        780,
        1953,
        106,
        158,
        4182,
        750,
        500,
        279,
        750,
        1957,
        1955,
        520,
        10201,
        186,
        2154,
        1436,
        1010,
        286,
        2951,
        158,
        2426,
        158,
        1885,
        1951,
        500,
        106,
        500,
        750,
        2951,
        192,
        3135,
        106,
        158,
        1522,
        500,
        1944,
        1869,
        10201,
        2946,
        500,
        863,
        2720,
        20301,
        500,
        1878,
        2951,
        500,
        106,
        189,
        750,
        4412,
        158,
        1450,
        158,
        500,
        3278,
        106,
        1959,
        2949,
        187,
        750,
        3136,
        974,
        1228,
        1912,
        20301,
        4144,
        750,
        10201,
        10201,
        3311,
        106,
        750,
        1194,
        187,
        500,
        750,
        158,
        2284,
        750,
        2947,
        2949,
        188,
        1950,
        4948,
        2960,
        10201,
        289,
        10201,
        158,
        2946,
        106,
        500,
        2284,
        158,
        10201,
        2945,
        2320,
        4471,
        619,
        186,
        2959,
        3320,
        500,
        20301,
        1658,
        1961,
        2947,
        1951,
        2955,
        1955,
        1700,
        750,
        1028,
        10201,
        1198,
        1750,
        1864,
        188,
        188,
        1947,
        617,
        158,
        10201,
        2946,
        1998,
        1589,
        2942,
        10201,
        158,
        106,
        3344,
        280,
        185,
        2192,
        2947,
        750,
        3054,
        4199,
        500,
        106,
        187,
        187,
        187,
        187,
        4032,
        500,
        500,
        1376,
        500,
        750,
        1958,
        158,
        2500,
        3926,
        4787,
        190,
        10201,
        2951,
        2438,
        500,
        750,
        191,
        500,
        2534,
        188,
        4534,
        10201,
        106,
        1949,
        158,
        500,
        284,
        1200,
        1201,
        2629,
        500,
        106,
        2953,
        10201,
        1104,
        10201,
        1951,
        500,
        2153,
        500,
        3236,
        750,
        190,
        1038,
        3449,
        188,
        1738,
        1948,
        185,
        106,
        1168,
        1438,
        2110,
        106,
        750,
        1139,
        750,
        20301,
        187,
        750,
        3194,
        3161,
        500,
        750,
        500,
        1950,
        2623,
        279,
        4277,
        106,
        279,
        1590,
        500,
        10201,
        187,
        285,
        186,
        106,
        10201,
        1449,
        158,
        189,
        285,
        500,
        189,
        2957,
        158,
        189,
        4262,
        20301,
        186,
        106,
        186,
        750,
        1810,
        500,
        186,
        750,
        750,
        2424,
        1940,
        4111,
        2953,
        189,
        1929,
        500,
        1947,
        10201,
        3176,
        106,
        158,
        4558,
        189,
        3003,
        10201,
        4069,
        500,
        500,
        4270,
        2947
    ],
    "xlim": [
        0,
        10000
    ],
    "ylim": [
        0,
        6000
    ]
}

==> data/problem_sizes_stats/seed_param.csv <==
n_conss,n_vars
562,1125
3000,1000
225,562
3949,1000
10201,10100
1500,1000
562,1125
600,500
3947,1000
750,1500
3178,3312
606,671
766,1000
907,562
48594,500
462,1000
562,1125
2250,1125
712,779
1326,1275
2500,2000
1500,1125
154,600
706,2500
10201,10100
1326,1275
282,500
45451,45300
1066,2500
1500,1125
1500,1125
746,1000
1790,1500
3945,1000
2250,3000
1060,2500
225,562
2024,2109
1060,2500
45451,45300
3949,1000
1069,2250
290,500
1634,10624
501,2250
952,1015
750,1500
574,1000
462,1000
10201,10100
1500,1125
30401,30100
2500,2000
907,562
1326,1275
908,750
750,1500
10201,10100
4072,4188
15251,15100
1326,1275
750,1500
836,920
10201,10100
3000,1000
5226,5025
2601,2550
20301,20100
154,600
2500,1000
1500,1000
2894,2993
4191,4308
1500,2000
3593,3695
534,250
3878,13674
15251,15100
7676,7575
1730,1805
3682,3831
2250,3000
30401,30100
1500,1125
30401,30100
48374,500
45451,45300
2194,2274
3432,3522
1500,1125
2250,1125
9444,9652
1962,2026
1500,1000
1500,1125
908,750
7676,7575
2250,1500
1500,1125
30401,30100
1500,1125
1778,1859
190,6000
1060,2500
5698,5919
2250,1500
750,1500
2500,2000
1282,1342
7676,7575
1500,1125
900,3268
534,250
7676,7575
750,1500
20301,20100
534,250
4396,4516
1500,1125
1326,1275
225,562
612,668
45451,45300
5787,5916
767,375
1500,1125
48397,500
767,375
767,375
574,1000
706,2500
3000,1000
1500,1125
1500,2000
154,600
534,250
766,1000
1500,1125
1326,1275
1478,1578
190,6000
5295,5419
2266,2357
767,375
534,250
290,500
1069,2250
3944,1000
2848,3112
767,375
3882,4167
30401,30100
1500,1125
3000,1000
2000,1000
1500,2000
1069,2250
501,2250
501,2250
2500,2000
2000,1000
534,250
1326,1275
1069,2250
1500,1125
1500,1125
1069,2250
1500,750
3000,1000
190,6000
767,375
40501,40400
15251,15100
5226,5025
30401,30100
190,6000
2024,2155
1069,2250
462,1000
908,750
1500,1125
2014,2096
1504,6000
190,6000
1500,3000
750,1500
501,2250
746,1000
20301,20100
273,500
907,562
7294,38092
1496,1571
30401,30100
462,1000
3946,1000
501,2250
1500,1125
3878,4003
1060,2500
462,1000
10201,10100
2601,2550
5226,5025
48324,500
2500,2612
20301,20100
5226,5025
1500,750
1332,1435
1500,1125
5740,5869
10201,10100
10201,10100
1500,1125
282,500
574,1000
1500,2000
3000,1000
706,2500
1060,2500
1500,1125
2470,2545
3432,3517
2008,2086
3307,14773
4155,4264
2432,2521
534,250
501,2250
5510,5668
273,500
1055,3915
5226,5025
3000,1000
2132,2213
30401,30100
534,250
2250,3000
1302,1407
5226,5025
290,500
290,500
1060,2500
2601,2550
1066,2500
501,2250
1500,1125
3000,1000
2448,2553
20301,20100
766,1000
290,500
290,500
2482,7564
1194,1244
908,750
600,500
1500,750
5024,5144
574,1000
501,2250
2500,1000
706,2500
2601,2550
994,1050
20301,20100
1500,750
1066,2500
10201,10100
750,1500
2601,2550
501,2250
2000,1000
3943,1000
2350,2446
2500,2000
290,500
1500,1125
48430,500
534,250
3000,1000
1998,2090
1500,1000
3170,3256
600,500
30401,30100
273,500
1500,1125
767,375
1500,2000
10662,58164
15251,15100
562,1125
2500,2000
562,1125
10201,10100
2026,2109
3120,3221
1069,2250
706,2500
2250,1125
2500,2000
20301,20200
767,375
225,562
3000,1000
4088,4261
908,750
2601,2550
648,706
2250,1500
190,6000
48571,500
746,1000
908,750
10201,10100
1316,1391
2350,2468
1500,750
2250,3000
1500,3000
7676,7575
600,500
1401,7182
2601,2550
81,450
30401,30100
8730,44940
562,1125
3556,3649
600,500
908,750
462,1000
849,2760
273,500
2500,2000
1060,2500
1060,2500
1500,3000
290,500
1060,2500
1069,2250
1326,1275
706,2500
1500,3000
4387,4506
3945,1000
562,1125
20301,20200
2882,13736
225,562
750,1500
48405,500
1500,2000
1060,2500
1186,5810
30401,30100
2500,2000
574,1000
907,562
154,600
6998,7243
190,6000
990,1072
2832,2956
45451,45300
2250,1125
20301,20200
1358,10800
1500,1125
1069,2250
3000,1000
2601,2550
45451,45300
3476,3593
2250,1125
273,500
534,250
273,500
1326,1275
1066,2500
3958,1000
750,1500
10201,10100
1500,1125
908,750
20301,20100
190,6000
2220,2305
3575,17675
48461,500
30401,30100
290,500
746,1000
750,1500
190,6000
3953,1000
15251,15100
3670,3779
1500,3000
750,1500
190,6000
154,600
2390,2470
4016,4107
750,1500
225,562
225,562
20301,20100
462,1000
5226,5025
5226,5025
1358,10800
282,500
1069,2250
1500,750
1500,1000
48370,500
2504,2599
1500,2000
48347,500
2601,2550
1550,1627
20301,20100
40501,40400
2996,3079
2500,2000
1326,1275
574,1000
1528,1634
48417,500
2500,2000
1994,2076
534,250
766,1000
48421,500
20301,20100
20301,20100
30401,30100
48370,500
766,1000
48331,500
2250,1500
1218,1268
1500,1125
1060,2500
2601,2550
5526,5652
20301,20100
1436,1500
1066,2500
2282,2384
774,834
20301,20100
5226,5025
4896,25488
30401,30100
1326,1275
692,767
706,2500
3939,1000
1833,11205
750,1500
3935,1000
282,500
1500,750
2601,2550
273,500
20301,20100
5226,5025
4893,25134
1790,1500
40501,40400
765,2340
2250,1500
40501,40400
5966,29870
562,1125
2250,1500
729,2346
2601,2550
1790,1500
706,2500
1902,2050
45451,45300
3252,3351
1790,1500
1069,2250
154,600
750,1500
290,500
1069,2250
273,500
1500,1125
3935,1000
10201,10100
3000,1000
1500,1125
48348,500


==> data/problem_sizes_stats/seed_param.json <==
{
    "n_vars": [
        30100,
        40400,
        20200,
        2000,
        2000,
        47705,
        2250,
        2000,
        2250,
        500,
        2776,
        1000,
        1500,
        1000,
        7564,
        3917,
        10100,
        1000,
        1176,
        1000,
        2000,
        1125,
        1141,
        40400,
        2250,
        20200,
        500,
        825,
        1125,
        750,
        1500,
        45300,
        1000,
        750,
        2250,
        30100,
        1500,
        10100,
        1000,
        562,
        1275,
        15100,
        3547,
        1439,
        375,
        2500,
        2805,
        1000,
        500,
        20100,
        7575,
        2250,
        2000,
        2250,
        30100,
        1275,
        1275,
        450,
        2550,
        30100,
        4920,
        1275,
        1125,
        1000,
        1125,
        1500,
        3236,
        7243,
        1125,
        738,
        30100,
        1000,
        2500,
        2981,
        4218,
        20200,
        10100,
        450,
        1000,
        375,
        1500,
        1275,
        10800,
        1000,
        15340,
        3293,
        2500,
        1125,
        2500,
        1125,
        450,
        2500,
        2500,
        1244,
        7473,
        40400,
        1000,
        1500,
        2000,
        1500,
        500,
        500,
        1000,
        982,
        1000,
        250,
        1500,
        600,
        1000,
        4080,
        10100,
        15100,
        1125,
        1500,
        40400,
        1125,
        375,
        500,
        6000,
        2500,
        6000,
        30100,
        562,
        1125,
        500,
        1000,
        1000,
        1000,
        250,
        2250,
        1291,
        1500,
        1500,
        1500,
        1000,
        6000,
        2435,
        1000,
        450,
        2500,
        1000,
        2000,
        1125,
        20100,
        1000,
        1125,
        2176,
        1125,
        562,
        750,
        45300,
        1125,
        250,
        30100,
        2500,
        375,
        45300,
        562,
        20100,
        1500,
        1000,
        500,
        40400,
        1000,
        2550,
        1000,
        250,
        1125,
        5272,
        1125,
        1125,
        1000,
        7686,
        1000,
        6000,
        2550,
        1000,
        1500,
        1125,
        1000,
        1902,
        6574,
        1401,
        767,
        4516,
        500,
        1125,
        20200,
        1125,
        450,
        1125,
        1000,
        1500,
        1000,
        1275,
        500,
        2000,
        3739,
        2000,
        2550,
        500,
        7575,
        2000,
        2000,
        30100,
        10100,
        10100,
        2250,
        1000,
        1125,
        3000,
        20100,
        10100,
        4805,
        10100,
        1125,
        2227,
        2012,
        1000,
        20200,
        20200,
        2550,
        500,
        1000,
        1000,
        1125,
        1000,
        250,
        2000,
        671,
        2250,
        30100,
        1125,
        1125,
        30100,
        4300,
        1000,
        6156,
        1224,
        750,
        2250,
        500,
        1125,
        1125,
        30100,
        1000,
        1125,
        980,
        1125,
        1125,
        30100,
        4188,
        2500,
        1000,
        1125,
        2550,
        2500,
        15100,
        450,
        1884,
        2695,
        10100,
        1500,
        2993,
        2353,
        2250,
        2760,
        2500,
        7575,
        1494,
        750,
        4520,
        5091,
        15100,
        20100,
        2500,
        1000,
        1000,
        600,
        1000,
        500,
        866,
        2500,
        1000,
        20100,
        750,
        15100,
        500,
        2250,
        500,
        7683,
        1500,
        1125,
        3376,
        2250,
        2286,
        1000,
        4987,
        5025,
        13674,
        838,
        750,
        1000,
        1000,
        1000,
        1500,
        4043,
        500,
        2550,
        5144,
        2235,
        1125,
        375,
        15100,
        375,
        4622,
        15100,
        1000,
        3000,
        1125,
        2550,
        2000,
        1125,
        1500,
        40400,
        1125,
        450,
        2500,
        20100,
        20100,
        2216,
        1500,
        2500,
        562,
        500,
        1125,
        562,
        3813,
        2550,
        2932,
        30100,
        1000,
        562,
        3593,
        5322,
        11659,
        2612,
        3758,
        1000,
        40860,
        15100,
        2000,
        450,
        1500,
        1859,
        1000,
        2250,
        1892,
        500,
        20100,
        500,
        500,
        1125,
        4794,
        1000,
        10100,
        20200,
        4364,
        9652,
        1000,
        2599,
        10920,
        500,
        3193,
        750,
        30100,
        1000,
        20100,
        3201,
        20100,
        5764,
        40400,
        600,
        2500,
        30100,
        20100,
        500,
        250,
        1000,
        10800,
        10100,
        5277,
        3638,
        25134,
        1000,
        1000,
        4531,
        2500,
        4971,
        500,
        7575,
        1000,
        2000,
        1500,
        7575,
        40400,
        20200,
        500,
        15100,
        3000,
        500,
        1000,
        2550,
        750,
        1125,
        1125,
        20100,
        1000,
        1125,
        1125,
        1122,
        1000,
        1000,
        20100,
        1665,
        20100,
        1125,
        2869,
        1000,
        500,
        3831,
        562,
        1000,
        750,
        2381,
        20200,
        4932,
        3000,
        1500,
        2250,
        20200,
        20200,
        562,
        1000,
        1125,
        1000,
        1718,
        500,
        1500,
        2250,
        10800,
        7575,
        1500,
        2500,
        500,
        3000,
        500,
        1571,
        500,
        2500,
        1125,
        1000,
        1125,
        3000,
        2500,
        2500,
        20100,
        20100,
        20100,
        1797,
        1228,
        1000,
        562,
        2250,
        500,
        1216,
        500,
        20100,
        2340,
        1000,
        500,
        750,
        2250,
        15867,
        950,
        2000,
        45300,
        2250,
        600,
        36456,
        40400,
        33440,
        1000,
        3000,
        2000,
        1000,
        1500,
        30100,
        1000,
        2291,
        1275,
        2500,
        2000,
        4018,
        7575,
        500,
        5919,
        1275,
        1312,
        20200,
        2864,
        10100,
        4945,
        45300,
        15165,
        2500,
        10100,
        10800,
        2524,
        1000,
        3000,
        4442,
        1000,
        1824,
        4299,
        1125,
        2500,
        30100,
        1125,
        1000,
        450,
        600,
        1275,
        1125,
        375,
        1500,
        4757,
        7575,
        2250,
        500,
        1000,
        600,
        15100,
        15100,
        30100,
        2500,
        10100,
        1000,
        13702,
        30100,
        26934,
        1000,
        1000,
        30336,
        1000,
        2250,
        3000,
        1125,
        10100,
        1275,
        10791,
        1011,
        30100,
        4742,
        1000,
        1000,
        562,
        1500,
        1072,
        20100,
        1500,
        1556,
        1342,
        6000,
        10800,
        500,
        250,
        1125,
        30100,
        1805,
        1125,
        5027,
        706,
        10100,
        500,
        500,
        839,
        450,
        1000,
        30100,
        2250,
        1500,
        25707,
        20100,
        7575,
        1000,
        1000,
        30100,
        750,
        10100,
        2250,
        15100,
        1000,
        500,
        1125,
        2000,
        6000,
        1500,
        15100,
        3201,
        2547,
        542,
        2250,
        1125,
        250,
        2000,
        1683,
        250,
        500,
        1385,
        5111,
        20200,
        4674,
        1000,
        1500,
        40400,
        750,
        1908,
        1125,
        5025,
        45300,
        1125,
        1000,
        2500,
        1000,
        40400,
        3258,
        2000,
        20200,
        1125,
        750,
        2000,
        1015,
        3256,
        20100,
        500,
        2500,
        2500,
        375,
        1125,
        500,
        1500,
        55013,
        2000,
        15100,
        1500,
        1000,
        250,
        2250,
        1275,
        1221,
        2250,
        15015,
        375,
        1000,
        1000,
        3702,
        1500,
        2500,
        500,
        2050,
        1000,
        2250,
        250,
        10100,
        848,
        2155,
        20100,
        2500,
        3649,
        2550,
        1275,
        20100,
        250,
        20100,
        375,
        1000,
        3865,
        1000,
        2500,
        1000,
        1050,
        1944,
        2250,
        1500,
        3779,
        500,
        30100,
        500,
        2000,
        45300,
        1718,
        2108,
        1275,
        2500,
        1578,
        30100,
        562,
        1000,
        40400,
        2000,
        500,
        6640,
        1500,
        3000,
        4098,
        51750,
        2000,
        1125,
        1000,
        750,
        10100,
        12261,
        1000,
        1125,
        750,
        2500,
        750,
        1978,
        2956,
        500,
        1275,
        24592,
        1125,
        600,
        450,
        5025,
        2000,
        2550,
        3795,
        6000,
        2550,
        500,
        2550,
        1000,
        5025,
        1450,
        1000,
        1000,
        2500,
        562,
        3000,
        2000,
        500,
        1000,
        13736,
        1076,
        2250,
        1125,
        2500,
        1000,
        375,
        500,
        500,
        5480,
        1000,
        3793,
        1000,
        450,
        2550,
        2500,
        6000,
        500,
        573,
        1000,
        2515,
        1000,
        852,
        1000,
        1000,
        2250,
        2303,
        1000,
        30100,
        30100,
        1000,
        6000,
        1000,
        1125,
        2550,
        1275,
        1005,
        20200,
        7575,
        5025,
        2500,
        1125,
        1500,
        1125,
        2999,
        20100,
        25488,
        3484,
        4518,
        5025,
        1828,
        3960,
        10100,
        1000,
        5916,
        15100,
        500,
        500,
        500,
        2250,
        1000,
        500,
        1000,
        2777,
        627,
        1000,
        562,
        1500,
        2100,
        20100,
        1000,
        1000,
        1500,
        1000,
        4506,
        4148,
        1000,
        1000,
        750,
        844,
        1000,
        1055,
        1000,
        2096,
        2500,
        500,
        748,
        2500,
        1500,
        4388,
        1000,
        500,
        3421,
        6000,
        20100,
        6000,
        5323,
        450,
        1845,
        500,
        1125,
        1125,
        2468,
        3525,
        2550,
        1000,
        1125,
        2600,
        3000,
        6000,
        750,
        3837,
        1000,
        40400,
        500,
        1275,
        600,
        10100,
        4087,
        500,
        750,
        2675,
        6010,
        1125,
        500,
        20200,
        1000,
        40400,
        2491,
        20200,
        750,
        10100,
        250,
        1136,
        2000,
        1000,
        1125,
        2000,
        10100,
        45300,
        500,
        1125,
        1000,
        6000,
        1000,
        45300,
        1125,
        500,
        1500,
        2500,
        708,
        2589,
        500,
        750,
        1125,
        6000,
        3871,
        45344,
        2106,
        1000,
        250,
        2250,
        1125,
        1166,
        1418,
        45300,
        500,
        500,
        1500,
        1500,
        1299,
        1125,
        40400,
        10100,
        1125,
        1000,
        40400,
        500,
        1125,
        2500,
        1275,
        1125,
        1125,
        2195,
        1125,
        5652,
        2420,
        500,
        562,
        1000,
        668,
        1000,
        20200,
        500,
        10100,
        2480,
        1220,
        1275,
        600,
        1868,
        750,
        500,
        1520,
        679,
        250,
        15100,
        10100,
        15100,
        1867,
        500,
        562,
        500,
        375,
        4730,
        1500,
        2500,
        1500,
        2550,
        1000,
        2250,
        10100,
        2500,
        1125,
        1125,
        1500,
        1212,
        1500,
        2500,
        1000,
        1000,
        500,
        20100,
        4202,
        500,
        600,
        8557,
        500,
        3000,
        1000,
        20100,
        1500,
        10100,
        935,
        3000,
        1125,
        750,
        600,
        1125,
        562,
        1125,
        15100,
        500,
        2250,
        2250,
        450,
        1000,
        2550,
        1125,
        40400,
        1000,
        4039,
        2360,
        3339,
        5025,
        6448,
        4255,
        30100,
        500,
        2903,
        500,
        2250,
        7575,
        3000,
        3837,
        500,
        2462,
        4435,
        18564,
        2500,
        1432,
        1125,
        500,
        2500,
        250,
        1125,
        500,
        2500,
        1604,
        500,
        3000,
        2000,
        1500,
        1125,
        2343,
        750,
        1500,
        3691,
        1000,
        40400,
        1500,
        3000,
        30100,
        22154,
        20100,
        1323,
        1000,
        10064,
        10100,
        5755,
        30100,
        10800,
        500,
        1495,
        1125,
        4259,
        30100,
        1125,
        1000,
        889,
        3717,
        834,
        250,
        10100,
        30100,
        750,
        750,
        1125,
        1747,
        1125,
        45300,
        1000,
        500,
        500,
        5025,
        20200,
        5233,
        1275,
        2583,
        1000,
        1500,
        7540,
        2098,
        1000,
        1500,
        20100,
        21112,
        40400,
        2250,
        2368,
        500,
        1000,
        750,
        2500,
        1000,
        2500,
        843,
        500,
        500,
        1000,
        1125,
        1125,
        40400,
        1275,
        8339,
        375,
        975,
        1000,
        8668,
        20100,
        3351,
        5025,
        794,
        1125,
        17675,
        2000,
        3000,
        500,
        500,
        6000,
        10100,
        562,
        5025,
        1125,
        2250,
        10100,
        500,
        1000,
        500,
        1000,
        500,
        600,
        2500,
        1000,
        1125,
        10100,
        1125,
        1000,
        1000,
        375,
        6000,
        375,
        2500,
        3311,
        30100,
        500,
        30100,
        45300,
        1275,
        40400,
        375,
        1275,
        500,
        1000,
        31174,
        3142,
        1426,
        1125,
        1000,
        1125,
        6000,
        500,
        375,
        1000,
        2000,
        562,
        2500,
        28544,
        1125,
        2237,
        2550,
        772,
        562,
        1000,
        2550,
        15100,
        20200,
        2329,
        1000,
        375,
        3000,
        2500,
        10100,
        375,
        20100,
        562,
        2000,
        600,
        1000,
        3794,
        1500,
        2315,
        500,
        750,
        12383,
        20100,
        20100,
        1000,
        20100,
        1000,
        500,
        1125,
        1000,
        3000,
        500,
        1000,
        750,
        3256,
        7575,
        10100,
        500,
        2250,
        5025,
        1000,
        2000,
        23560,
        2372,
        562,
        2500,
        5025,
        4037,
        2250,
        562,
        1125,
        2221,
        1125,
        2000,
        2076,
        5025,
        562,
        4107,
        15100,
        8544,
        500,
        2000,
        450,
        2611,
        500,
        2500,
        2577,
        500,
        1125,
        500,
        1125,
        7575,
        2500,
        1125,
        1000,
        6000,
        3221,
        4308,
        2250,
        2500,
        250,
        30100,
        2250,
        2000,
        2250,
        562,
        1125,
        1125,
        40400,
        1500,
        55000,
        500,
        2412,
        1000,
        20100,
        20100,
        1000,
        40400,
        2461,
        1000,
        1125,
        1000,
        500,
        7575,
        2000,
        562,
        9065,
        3642,
        1125,
        500,
        500,
        3522,
        3000,
        1000,
        30100,
        2500,
        500,
        1899,
        20100,
        450,
        1500,
        500,
        2250,
        2000,
        568,
        1000,
        500,
        4043,
        562,
        2000,
        3000,
        6000,
        2592,
        921,
        500,
        1125,
        2550,
        1125,
        1000,
        1000,
        2250,
        1000,
        1000,
        500,
        562,
        936,
        750,
        1500,
        2250,
        2521,
        6000,
        2000,
        20100,
        6000,
        375,
        750,
        1125,
        2250,
        2847,
        500,
        1125,
        1500,
        2500,
        1000,
        2250,
        1125,
        1000,
        1000,
        1000,
        2161,
        2550,
        3000,
        1000,
        1500,
        1270,
        375,
        20100,
        2274,
        1125,
        500,
        1500,
        1500,
        375,
        2000,
        1125,
        1125,
        45300,
        2250,
        7575,
        1125,
        834,
        2000,
        20100,
        6000,
        750,
        500,
        2000,
        500,
        45300,
        15100,
        30100,
        2765,
        3865,
        562,
        5025,
        20100,
        1125,
        3000,
        45300,
        450,
        1168,
        30100,
        750,
        2500,
        500,
        2500,
        1500,
        250,
        34155,
        1500,
        2550,
        20100,
        1181,
        750,
        1125,
        2250,
        10100,
        20100,
        750,
        1125,
        1000,
        1500,
        1125,
        1125,
        1125,
        1500,
        20200,
        2000,
        2550,
        30100,
        500,
        45300,
        2250,
        2500,
        250,
        750,
        20100,
        1000,
        1500,
        1292,
        1000,
        1568,
        7228,
        562,
        1500,
        2000,
        1000,
        1000,
        30100,
        20100,
        3312,
        1500,
        1952,
        3000,
        5616,
        10100,
        1079,
        2000,
        1000,
        1275,
        1125,
        1125,
        1500,
        1500,
        7575,
        3917,
        500,
        375,
        3000,
        1000,
        1125,
        1000,
        1125,
        562,
        1125,
        1500,
        1500,
        500,
        500,
        1490,
        1644,
        3000,
        1125,
        20100,
        1125,
        375,
        740,
        5387,
        1000,
        1000,
        3000,
        40400,
        6000,
        1664,
        2109,
        20100,
        1000,
        450,
        1125,
        562,
        15100,
        1125,
        2528,
        1000,
        1362,
        30100,
        3636,
        6000,
        3731,
        1000,
        2550,
        1000,
        45300,
        1125,
        5025,
        44280,
        10800,
        6000,
        1000,
        1000,
        1500,
        500,
        1481,
        3000,
        2550,
        7575,
        2550,
        500,
        1000,
        1781,
        40400,
        750,
        1500,
        1125,
        3580,
        750,
        1500,
        30100,
        1000,
        4668,
        1125,
        1125,
        1275,
        10100,
        938,
        30100,
        1500,
        2401,
        10100,
        1000,
        1125,
        562,
        562,
        10962,
        1000,
        1000,
        3965,
        5025,
        2500,
        1500,
        1000,
        500,
        750,
        40400,
        562,
        1125,
        1500,
        4071,
        500,
        1500,
        20200,
        500,
        562,
        4164,
        1125,
        7575,
        500,
        5025,
        2000,
        562,
        2500,
        1125,
        1000,
        1125,
        1500,
        6000,
        1000,
        1000,
        2250,
        1125,
        6000,
        1125,
        2500,
        1000,
        1000,
        750,
        1276,
        558,
        2371,
        2500,
        5622,
        3641,
        450,
        1125,
        2500,
        7575,
        1500,
        1125,
        5025,
        1000,
        2250,
        10800,
        1000,
        1125,
        500,
        500,
        1000,
        1500,
        500,
        6000,
        1275,
        3000,
        5025,
        1000,
        1634,
        450,
        2000,
        4271,
        600,
        20100,
        1000,
        1000,
        3000,
        500,
        500,
        500,
        30100,
        1000,
        1185,
        20200,
        1920,
        4674,
        2000,
        2000,
        500,
        1000,
        1000,
        40400,
        3675,
        2500,
        6000,
        2250,
        500,
        500,
        1000,
        2500,
        2250,
        500,
        1125,
        2500,
        1000,
        5721,
        20200,
        1000,
        1151,
        1435,
        1000,
        1067,
        250,
        1125,
        1544,
        3000,
        1500,
        2500,
        450,
        2500,
        1000,
        1125,
        1500,
        500,
        250,
        20200,
        2250,
        2500,
        2061,
        1166,
        1000,
        20100,
        20100,
        2000,
        15100,
        1000,
        1891,
        4675,
        3000,
        1919,
        1125,
        500,
        2250,
        750,
        2000,
        4961,
        4475,
        1728,
        4373,
        450,
        2119,
        1000,
        1000,
        1125,
        2250,
        375,
        5025,
        1461,
        1500,
        1609,
        1500,
        1100,
        6988,
        1000,
        20100,
        2357,
        20100,
        1125,
        916,
        1500,
        1805,
        1125,
        5025,
        1000,
        2978,
        10100,
        750,
        45300,
        2250,
        1391,
        562,
        801,
        6000,
        1627,
        20100,
        1500,
        1000,
        1125,
        2863,
        45300,
        5785,
        2500,
        1000,
        4698,
        2500,
        10624,
        1125,
        1125,
        1125,
        12000,
        10100,
        1000,
        2304,
        16200,
        2000,
        1125,
        2768,
        1000,
        500,
        750,
        20100,
        1500,
        2470,
        20100,
        2545,
        1125,
        3000,
        2152,
        20100,
        500,
        1000,
        250,
        953,
        20100,
        562,
        4783,
        1267,
        1000,
        750,
        6279,
        12551,
        5047,
        15132,
        2250,
        1023,
        2026,
        2500,
        1000,
        1500,
        6000,
        1000,
        1500,
        10800,
        750,
        920,
        5025,
        500,
        500,
        750,
        6000,
        1275,
        10100,
        1000,
        15100,
        1125,
        1000,
        1903,
        2500,
        1125,
        30100,
        10100,
        20100,
        750,
        1125,
        1000,
        1125,
        500,
        30100,
        1000,
        2550,
        2637,
        1000,
        2500,
        15100,
        10100,
        1125,
        15100,
        1000,
        1500,
        1125,
        2550,
        1000,
        500,
        6000,
        600,
        6000,
        3000,
        40400,
        1000,
        2000,
        500,
        1500,
        1000,
        1125,
        500,
        450,
        500,
        562,
        1275,
        5096,
        500,
        1000,
        1500,
        1125,
        1125,
        500,
        10100,
        2090,
        250,
        10100,
        2000,
        4381,
        1419,
        375,
        1125,
        10100,
        1000,
        30100,
        1500,
        10100,
        562,
        30100,
        10100,
        20100,
        450,
        14773,
        1125,
        1125,
        5025,
        2500,
        2000,
        2000,
        500,
        1125,
        3780,
        562,
        1000,
        1500,
        20100,
        5025,
        3000,
        6368,
        500,
        1000,
        1500,
        1000,
        1000,
        1000,
        30100,
        2803,
        2227,
        500,
        562,
        1500,
        1125,
        2250,
        1000,
        1000,
        10800,
        500,
        500,
        6000,
        15100,
        375,
        500,
        375,
        1000,
        1000,
        4330,
        20100,
        30100,
        1163,
        30100,
        500,
        3000,
        750,
        2000,
        20100,
        2500,
        20100,
        3915,
        1000,
        562,
        500,
        2278,
        2767,
        750,
        1000,
        3000,
        500,
        34320,
        562,
        1407,
        20200,
        2457,
        1000,
        7575,
        450,
        1000,
        14406,
        5025,
        20200,
        2550,
        10100,
        7575,
        2000,
        500,
        2020,
        3079,
        5025,
        2000,
        1500,
        10100,
        1000,
        1500,
        500,
        2250,
        1500,
        1000,
        1000,
        5025,
        2877,
        3607,
        1500,
        2550,
        2550,
        4760,
        750,
        500,
        2550,
        2250,
        1000,
        20100,
        4547,
        2892,
        1000,
        500,
        5025,
        7575,
        10800,
        20100,
        1000,
        1500,
        2250,
        2000,
        2250,
        5025,
        562,
        1499,
        4136,
        20200,
        10100,
        600,
        3000,
        500,
        500,
        500,
        20100,
        15100,
        1000,
        500,
        562,
        2500,
        2500,
        500,
        1125,
        3112,
        3000,
        1000,
        1917,
        1000,
        500,
        2250,
        10800,
        20100,
        5025,
        45300,
        562,
        45300,
        375,
        1529,
        1000,
        1500,
        35805,
        2500,
        5025,
        500,
        5668,
        500,
        1275,
        1000,
        250,
        562,
        20100,
        500,
        1500,
        1000,
        562,
        1875,
        8280,
        30100,
        1000,
        2500,
        500,
        1125,
        2550,
        1000,
        1500,
        20100,
        10100,
        20832,
        2250,
        750,
        1125,
        2500,
        10100,
        3000,
        2000,
        750,
        1000,
        500,
        3612,
        500,
        1500,
        2384,
        1500,
        2500,
        750,
        1000,
        2250,
        500,
        10100,
        2000,
        1000,
        5025,
        52624,
        2500,
        1000,
        2000,
        562,
        1500,
        500,
        562,
        500,
        3079,
        500,
        500,
        1000,
        1500,
        500,
        1000,
        10100,
        1759,
        1000,
        1000,
        839,
        562,
        1125,
        2250,
        20200,
        1000,
        1000,
        2614,
        500,
        1000,
        562,
        9516,
        562,
        4306,
        500,
        10100,
        2000,
        750,
        1268,
        2250,
        764,
        677,
        9792,
        1500,
        1663,
        1500,
        4261,
        49284,
        4731,
        2819,
        5192,
        1888,
        1000,
        7575,
        500,
        2756,
        2000,
        1125,
        38930,
        2000,
        2500,
        1000,
        500,
        500,
        20100,
        1125,
        500,
        1125,
        2000,
        1703,
        2500,
        34286,
        1044,
        2250,
        4674,
        375,
        20100,
        2000,
        375,
        1000,
        1000,
        500,
        1000,
        2074,
        450,
        36208,
        10100,
        250,
        562,
        2500,
        2500,
        1000,
        2420,
        1125,
        1000,
        250,
        1500,
        2500,
        1500,
        750,
        10100,
        3000,
        1000,
        500,
        500,
        500,
        1000,
        4003,
        15100,
        1438,
        5025,
        1600,
        2100,
        562,
        2500,
        562,
        4013,
        19894,
        1000,
        10100,
        1500,
        450,
        30100,
        1000,
        500,
        10100,
        1125,
        2096,
        4092,
        1000,
        21870,
        1500,
        1000,
        6000,
        2250,
        2000,
        6000,
        750,
        10100,
        562,
        6000,
        3000,
        30100,
        500,
        3487,
        4268,
        20100,
        1000,
        5810,
        2500,
        1000,
        1125,
        7575,
        1500,
        10100,
        562,
        2459,
        5025,
        2550,
        779,
        562,
        4230,
        500,
        1125,
        1275,
        3000,
        10100,
        375,
        1000,
        1500,
        500,
        10100,
        2069,
        1125,
        500,
        1500,
        500,
        1125,
        2250,
        10100,
        30100,
        750,
        3651,
        4417,
        2000,
        896,
        2250,
        1125,
        4757,
        20100,
        45300,
        1000,
        2000,
        750,
        10100,
        4239,
        500,
        375,
        1125,
        562,
        6806,
        1125,
        562,
        500,
        500,
        750,
        562,
        2550,
        1746,
        1500,
        500,
        2250,
        1125,
        1125,
        1000,
        375,
        1000,
        2500,
        30100,
        1000,
        750,
        500,
        500,
        9717,
        375,
        1500,
        1500,
        30100,
        4967,
        750,
        5025,
        1500,
        10800,
        2500,
        1125,
        30100,
        1000,
        2000,
        6000,
        3931,
        3771,
        1500,
        500,
        10100,
        1500,
        450,
        2096,
        10100,
        2500,
        500,
        250,
        20100,
        1500,
        1500,
        1500,
        2782,
        1500,
        1000,
        4119,
        2000,
        600,
        3181,
        2000,
        4124,
        40400,
        2000,
        4002,
        500,
        10100,
        3000,
        10100,
        3673,
        562,
        1000,
        1500,
        1578,
        1125,
        500,
        1000,
        600,
        6000,
        2627,
        10100,
        750,
        20100,
        2000,
        500,
        1500,
        3063,
        500,
        10100,
        45300,
        1000,
        30100,
        2500,
        30100,
        1125,
        1000,
        30100,
        1625,
        500,
        1275,
        1125,
        2000,
        2089,
        18868,
        1125,
        2550,
        30100,
        20200,
        2500,
        1125,
        1000,
        562,
        1631,
        1456,
        3558,
        1000,
        2500,
        1125,
        1000,
        375,
        1125,
        3000,
        2000,
        45300,
        30100,
        375,
        2550,
        4346,
        750,
        375,
        2500,
        2250,
        1000,
        1000,
        4350,
        5065,
        500,
        30100,
        12529,
        1000,
        45300,
        30100,
        1275,
        500,
        4580,
        450,
        1000,
        2000,
        1125,
        2000,
        1125,
        3386,
        375,
        500,
        3000,
        750,
        2000,
        1000,
        1125,
        500,
        1000,
        1000,
        1708,
        1500,
        1000,
        4279,
        30100,
        1125,
        2250,
        1000,
        20100,
        250,
        20200,
        20100,
        375,
        40400,
        600,
        5025,
        1500,
        3000,
        1969,
        1000,
        375,
        20200,
        15100,
        1125,
        1000,
        2000,
        3000,
        1125,
        2181,
        1125,
        500,
        1304,
        1000,
        1125,
        1125,
        45300,
        1125,
        30100,
        897,
        1000,
        1000,
        1500,
        750,
        500,
        1000,
        750,
        1125,
        1125,
        2500,
        2250,
        250,
        1125,
        3565,
        6000,
        1000,
        6000,
        3772,
        3000,
        14076,
        7575,
        2550,
        4479,
        1000,
        500,
        1000,
        500,
        2550,
        2250,
        679,
        1500,
        1125,
        2550,
        1125,
        1275,
        5025,
        2932,
        3000,
        375,
        1125,
        1500,
        15100,
        2500,
        500,
        1000,
        1000,
        5025,
        1000,
        2500,
        30100,
        1500,
        1125,
        1000,
        562,
        1000,
        5242,
        1000,
        2500,
        2000,
        1168,
        4264,
        750,
        1000,
        1000,
        44940,
        2609,
        450,
        1125,
        15100,
        500,
        1000,
        1000,
        1500,
        750,
        20100,
        600,
        2250,
        1015,
        2041,
        2500,
        1125,
        20100,
        3406,
        500,
        4277,
        500,
        20100,
        1000,
        5025,
        500,
        500,
        500,
        250,
        20100,
        2500,
        1000,
        500,
        500,
        2500,
        20100,
        2778,
        30100,
        29870,
        250,
        1908,
        1500,
        2124,
        1000,
        3000,
        30100,
        500,
        20200,
        1125,
        1500,
        2000,
        1000,
        750,
        2299,
        1000,
        12852,
        1224,
        1125,
        45300,
        6000,
        2000,
        33578,
        7575,
        1125,
        1125,
        2553,
        562,
        1000,
        500,
        1000,
        1000,
        500,
        500,
        2500,
        2250,
        562,
        3649,
        15100,
        2500,
        1000,
        2133,
        500,
        500,
        500,
        500,
        30100,
        30100,
        500,
        2550,
        20100,
        1275,
        500,
        500,
        1125,
        2250,
        1275,
        3086,
        500,
        7182,
        1125,
        2934,
        2500,
        1000,
        2250,
        1000,
        562,
        2500,
        2391,
        20100,
        8736,
        3000,
        1125,
        1125,
        1204,
        1500,
        30100,
        1000,
        1500,
        2500,
        1500,
        450,
        1125,
        20100,
        1735,
        45300,
        1000,
        500,
        6720,
        5025,
        1000,
        2500,
        500,
        1175,
        10100,
        500,
        2250,
        20100,
        2000,
        1782,
        7310,
        1000,
        1000,
        2500,
        1125,
        2500,
        1000,
        1000,
        1125,
        2392,
        375,
        10100,
        1000,
        5025,
        3000,
        1133,
        1000,
        52440,
        250,
        2000,
        1125,
        562,
        500,
        1000,
        2109,
        600,
        1275,
        1000,
        500,
        1125,
        30100,
        1500,
        1231,
        2000,
        911,
        2000,
        500,
        250,
        500,
        1951,
        2500,
        2000,
        500,
        1000,
        1505,
        45300,
        48564,
        3895,
        3087,
        500,
        1000,
        1859,
        1000,
        250,
        2250,
        2000,
        2250,
        7575,
        3000,
        2557,
        2250,
        2250,
        2250,
        500,
        2550,
        1000,
        1125,
        1125,
        750,
        6000,
        7575,
        1259,
        2000,
        750,
        250,
        1000,
        562,
        500,
        1000,
        5116,
        2500,
        1000,
        500,
        1125,
        500,
        500,
        1000,
        500,
        40400,
        2532,
        15100,
        1000,
        1000,
        1125,
        1050,
        20200,
        2550,
        2000,
        2305,
        3821,
        500,
        1000,
        40400,
        2160,
        15100,
        500,
        2728,
        450,
        6000,
        20100,
        5025,
        1308,
        3596,
        1000,
        2000,
        1125,
        2762,
        1500,
        750,
        38092,
        5025,
        11205,
        10100,
        500,
        2823,
        750,
        3000,
        1000,
        1500,
        1125,
        375,
        1275,
        2000,
        562,
        20200,
        3000,
        450,
        500,
        6000,
        1500,
        1000,
        1685,
        250,
        1000,
        250,
        2000,
        1500,
        20100,
        20100,
        3278,
        500,
        1000,
        2500,
        3000,
        40400,
        30100,
        703,
        3695,
        10100,
        1125,
        562,
        500,
        5025,
        2550,
        20100,
        500,
        3000,
        1308,
        6000,
        1000,
        1500,
        944,
        2550,
        1000,
        5025,
        2000,
        7854,
        750,
        4114,
        1125,
        1000,
        4415,
        1677,
        1500,
        6000,
        866,
        10100,
        20100,
        3000,
        6000,
        20100,
        1000,
        500,
        1125,
        1899,
        1000,
        500,
        4106,
        20100,
        1125,
        6000,
        2500,
        1813,
        500,
        45300,
        20100,
        1000,
        562,
        1500,
        2306,
        1500,
        1125,
        3120,
        10100,
        1125,
        2500,
        2500,
        1000,
        1888,
        1500,
        2000,
        1000,
        2500,
        2805,
        500,
        1000,
        1500,
        6000,
        20100,
        1466,
        1000,
        1500,
        500,
        4158,
        4167,
        1000,
        1500,
        1125,
        2550,
        2500,
        9843,
        1125,
        1500,
        500,
        1804,
        450,
        450,
        1125,
        500,
        40400,
        1125,
        2250,
        1000,
        1000,
        2500,
        2250,
        500,
        30100,
        2250,
        2086,
        2000,
        20100,
        1000,
        562,
        938,
        20100,
        1147,
        3587,
        1182,
        500,
        2550,
        45300,
        450,
        45300,
        2250,
        1000,
        2346,
        1000,
        1125,
        1000,
        500,
        750,
        954,
        1000,
        2213,
        1000,
        500,
        30100,
        20100,
        562,
        1549,
        2550,
        1125,
        1125,
        500,
        1000,
        10100,
        2500,
        1000,
        1000,
        15100,
        45300,
        250,
        2500,
        250,
        1000,
        1125,
        1016,
        500,
        2250,
        1125,
        20200,
        500,
        3268,
        1000,
        1125,
        2157,
        5646,
        1000,
        38915,
        2500,
        2446,
        1000,
        1366,
        20100,
        20200,
        750,
        1000,
        500,
        750,
        500,
        10100,
        10100,
        1000,
        1135,
        1000,
        500,
        500,
        1000,
        7575,
        1500,
        1000,
        2500,
        45300,
        1125,
        1125,
        5000,
        1000,
        600,
        30100,
        20100,
        1125,
        500,
        2250,
        30100,
        1000,
        1000,
        6000,
        5869,
        2761,
        2500,
        1500,
        30100,
        1000,
        10100,
        8576,
        1125,
        1125,
        1125,
        1500,
        450,
        1000,
        30100,
        2213,
        3000,
        4680,
        620,
        1125,
        375,
        5990,
        582,
        1000,
        1000,
        500,
        5760,
        1000,
        5299,
        1000,
        500,
        27950,
        3668,
        3361,
        1000,
        2101,
        450,
        3000,
        5111,
        20100,
        10100,
        5025,
        33075,
        2000,
        562,
        1000,
        58164,
        3000,
        250,
        500,
        30100,
        40400,
        1000,
        4899,
        2828,
        2500,
        30100,
        750,
        1125,
        750,
        750,
        4290,
        1000,
        15100,
        2550,
        1498,
        2061,
        20100,
        3000,
        30100,
        1000,
        1500,
        250,
        2055,
        6000,
        10100,
        1000,
        1000,
        750,
        1500,
        2550,
        1125,
        20100,
        10100,
        750,
        2250,
        1500,
        2127,
        500,
        2000,
        15100,
        5025,
        54570,
        1000,
        500,
        2500,
        1000,
        1500,
        1000,
        20100,
        1125,
        500,
        2500,
        1125,
        1000,
        20100,
        15100,
        2391,
        30100,
        1000,
        10100,
        2000,
        3502,
        562,
        1000,
        750,
        1125,
        1000,
        1500,
        45300,
        6452,
        1500,
        5025,
        15100,
        375,
        1000,
        5025,
        15100,
        38127,
        4448,
        500,
        750,
        20200,
        1000,
        3000,
        5419,
        40400,
        3517,
        3685,
        1086,
        2353,
        1000,
        3000,
        5471,
        7110,
        2409,
        2250,
        1000
    ],
    "n_conss": [
        30401,
        40501,
        20301,
        1500,
        1500,
        9563,
        1069,
        2500,
        1069,
        290,
        2690,
        3000,
        1790,
        3000,
        2482,
        3812,
        10201,
        462,
        1090,
        746,
        1500,
        2250,
        1046,
        40501,
        501,
        20301,
        290,
        764,
        1500,
        1500,
        750,
        45451,
        766,
        908,
        1069,
        30401,
        750,
        10201,
        766,
        225,
        1326,
        15251,
        3447,
        1354,
        767,
        706,
        2682,
        2500,
        290,
        20301,
        7676,
        501,
        1500,
        1069,
        30401,
        1326,
        1326,
        81,
        2601,
        30401,
        4788,
        1326,
        1500,
        2000,
        1500,
        750,
        3096,
        6998,
        1500,
        682,
        30401,
        2000,
        706,
        2898,
        999,
        20301,
        10201,
        81,
        3000,
        767,
        750,
        1326,
        1358,
        746,
        3640,
        881,
        1066,
        2250,
        1060,
        1500,
        81,
        1060,
        1066,
        1194,
        2853,
        40501,
        3000,
        1790,
        2500,
        1790,
        282,
        290,
        3947,
        906,
        574,
        534,
        2250,
        154,
        3950,
        3967,
        10201,
        15251,
        562,
        750,
        40501,
        1500,
        767,
        48369,
        190,
        1060,
        190,
        30401,
        225,
        2250,
        273,
        3941,
        1500,
        766,
        534,
        501,
        1230,
        2250,
        750,
        2250,
        1500,
        190,
        2352,
        746,
        81,
        706,
        462,
        2500,
        1500,
        20301,
        574,
        1500,
        2064,
        562,
        225,
        1500,
        45451,
        1500,
        534,
        30401,
        1060,
        767,
        45451,
        225,
        20301,
        750,
        766,
        282,
        40501,
        3957,
        2601,
        3946,
        534,
        1500,
        5143,
        1500,
        2250,
        462,
        2561,
        3935,
        190,
        2601,
        3953,
        1436,
        1500,
        3000,
        1742,
        6376,
        1340,
        692,
        4396,
        273,
        1500,
        20301,
        1500,
        370,
        1500,
        3000,
        750,
        746,
        1326,
        48293,
        2500,
        3554,
        2500,
        2601,
        290,
        7676,
        1500,
        1500,
        30401,
        10201,
        10201,
        501,
        3937,
        1500,
        2250,
        20301,
        10201,
        4654,
        10201,
        2250,
        2140,
        1914,
        462,
        20301,
        20301,
        2601,
        600,
        3930,
        746,
        562,
        1500,
        534,
        2500,
        606,
        501,
        30401,
        562,
        1500,
        30401,
        4126,
        574,
        1221,
        1174,
        1500,
        1069,
        290,
        1500,
        1500,
        30401,
        2000,
        1500,
        900,
        1500,
        562,
        30401,
        4072,
        1066,
        3000,
        1500,
        2601,
        1060,
        15251,
        81,
        1736,
        2564,
        10201,
        750,
        2894,
        2272,
        501,
        849,
        1060,
        7676,
        1412,
        908,
        4386,
        4964,
        15251,
        20301,
        1066,
        2500,
        3000,
        154,
        1500,
        48374,
        816,
        706,
        3000,
        20301,
        908,
        15251,
        282,
        1069,
        282,
        7470,
        750,
        1500,
        3254,
        501,
        2162,
        3000,
        4862,
        5226,
        3878,
        754,
        1500,
        462,
        1500,
        746,
        750,
        3930,
        48421,
        2601,
        5024,
        2148,
        1500,
        767,
        15251,
        767,
        4466,
        15251,
        766,
        1500,
        2250,
        2601,
        2500,
        1500,
        2250,
        40501,
        1500,
        81,
        1060,
        20301,
        20301,
        2138,
        2250,
        1060,
        225,
        48397,
        1500,
        225,
        973,
        2601,
        2846,
        30401,
        3934,
        225,
        3476,
        5200,
        2771,
        2500,
        3624,
        766,
        8316,
        15251,
        2500,
        81,
        2250,
        1778,
        462,
        1069,
        1808,
        282,
        20301,
        48375,
        48464,
        1500,
        4677,
        574,
        10201,
        20301,
        4253,
        9444,
        746,
        2504,
        1755,
        48469,
        3092,
        908,
        30401,
        766,
        20301,
        3114,
        20301,
        5604,
        40501,
        154,
        1060,
        30401,
        20301,
        600,
        534,
        574,
        1358,
        10201,
        5155,
        899,
        4893,
        462,
        3000,
        4410,
        706,
        4846,
        282,
        7676,
        3939,
        1500,
        750,
        7676,
        40501,
        20301,
        48315,
        15251,
        2250,
        48324,
        1500,
        2601,
        1500,
        1500,
        1500,
        20301,
        574,
        1500,
        1500,
        1070,
        746,
        3000,
        20301,
        1554,
        20301,
        562,
        2708,
        574,
        273,
        3682,
        225,
        3000,
        1500,
        2294,
        20301,
        4814,
        2250,
        2250,
        1069,
        20301,
        20301,
        225,
        3945,
        1500,
        1500,
        1606,
        600,
        750,
        1069,
        1358,
        7676,
        2250,
        1066,
        273,
        1500,
        48387,
        1496,
        282,
        1060,
        1500,
        766,
        2250,
        1500,
        1066,
        1060,
        20301,
        20301,
        20301,
        1704,
        1170,
        3958,
        225,
        1069,
        48408,
        1142,
        600,
        20301,
        765,
        3000,
        600,
        908,
        1069,
        3963,
        874,
        2500,
        45451,
        1069,
        154,
        6897,
        40501,
        7232,
        766,
        1500,
        3000,
        746,
        2250,
        30401,
        746,
        2198,
        1326,
        1066,
        2500,
        1058,
        7676,
        48385,
        5698,
        1326,
        1236,
        20301,
        2630,
        10201,
        4820,
        45451,
        2185,
        1066,
        10201,
        1358,
        2276,
        746,
        2250,
        4331,
        3000,
        1748,
        4182,
        1500,
        1066,
        30401,
        1500,
        746,
        81,
        154,
        1326,
        1500,
        767,
        2250,
        1607,
        7676,
        1069,
        282,
        462,
        154,
        15251,
        15251,
        30401,
        706,
        10201,
        574,
        5342,
        30401,
        6134,
        3000,
        3951,
        6472,
        3943,
        1069,
        2250,
        562,
        10201,
        1326,
        1671,
        952,
        30401,
        4620,
        3000,
        462,
        907,
        750,
        990,
        20301,
        750,
        1444,
        1282,
        190,
        1358,
        600,
        534,
        562,
        30401,
        1720,
        1500,
        4870,
        648,
        10201,
        48409,
        48481,
        778,
        81,
        1500,
        30401,
        501,
        750,
        5089,
        20301,
        7676,
        574,
        574,
        30401,
        908,
        10201,
        501,
        15251,
        574,
        282,
        1500,
        2500,
        1504,
        750,
        15251,
        3101,
        2460,
        484,
        1069,
        1500,
        534,
        1500,
        1596,
        534,
        600,
        1330,
        4991,
        20301,
        4559,
        746,
        2250,
        40501,
        908,
        1800,
        1500,
        5226,
        45451,
        1500,
        462,
        706,
        3000,
        40501,
        3157,
        2500,
        20301,
        1500,
        908,
        2500,
        952,
        3132,
        20301,
        48406,
        1066,
        1060,
        767,
        1500,
        282,
        1790,
        11003,
        2500,
        15251,
        1790,
        766,
        534,
        1069,
        1326,
        1144,
        501,
        2791,
        767,
        2000,
        2500,
        3594,
        750,
        706,
        273,
        1902,
        746,
        1069,
        534,
        10201,
        778,
        2024,
        20301,
        1060,
        3556,
        2601,
        1326,
        20301,
        534,
        20301,
        767,
        766,
        3754,
        746,
        1066,
        2000,
        994,
        1770,
        1069,
        750,
        3670,
        290,
        30401,
        273,
        1500,
        45451,
        1642,
        668,
        1326,
        706,
        1478,
        30401,
        225,
        746,
        40501,
        2500,
        290,
        1336,
        750,
        1500,
        3984,
        9385,
        1500,
        2250,
        766,
        1500,
        10201,
        2601,
        2500,
        1500,
        908,
        1060,
        1500,
        1870,
        2832,
        600,
        1326,
        6574,
        1500,
        154,
        81,
        5226,
        2500,
        2601,
        3644,
        1504,
        2601,
        48481,
        2601,
        2000,
        5226,
        1384,
        574,
        462,
        706,
        225,
        1500,
        1500,
        273,
        746,
        2882,
        1026,
        1069,
        1500,
        706,
        3000,
        767,
        48272,
        282,
        5252,
        3000,
        3690,
        3000,
        81,
        2601,
        1066,
        190,
        48544,
        488,
        3949,
        2434,
        766,
        796,
        462,
        746,
        1069,
        2222,
        746,
        30401,
        30401,
        574,
        190,
        2000,
        562,
        2601,
        1326,
        928,
        20301,
        7676,
        5226,
        1066,
        1500,
        2250,
        562,
        2916,
        20301,
        4896,
        3396,
        4404,
        5226,
        1724,
        950,
        10201,
        462,
        5787,
        15251,
        48331,
        273,
        600,
        501,
        462,
        290,
        766,
        2684,
        562,
        3941,
        225,
        2250,
        1908,
        20301,
        3000,
        746,
        1790,
        574,
        4387,
        4041,
        1500,
        1500,
        908,
        786,
        3945,
        980,
        766,
        2016,
        1060,
        48378,
        628,
        706,
        1790,
        4271,
        3000,
        600,
        3317,
        190,
        20301,
        190,
        5194,
        81,
        1774,
        48273,
        1500,
        1500,
        2350,
        3440,
        2601,
        574,
        1500,
        2524,
        1500,
        1504,
        908,
        3744,
        2500,
        40501,
        600,
        1326,
        154,
        10201,
        3800,
        290,
        1500,
        2582,
        5808,
        1500,
        290,
        20301,
        462,
        40501,
        2404,
        20301,
        1500,
        10201,
        534,
        1012,
        1500,
        3000,
        1500,
        3000,
        10201,
        45451,
        48423,
        2250,
        3949,
        190,
        3000,
        45451,
        1500,
        273,
        750,
        706,
        642,
        2434,
        290,
        908,
        1500,
        190,
        3780,
        8888,
        2030,
        3000,
        534,
        501,
        2250,
        1080,
        1354,
        45451,
        600,
        48479,
        1790,
        750,
        1222,
        1500,
        40501,
        10201,
        2250,
        3941,
        40501,
        290,
        2250,
        706,
        1326,
        1500,
        1500,
        2054,
        1500,
        5526,
        2346,
        273,
        907,
        3000,
        612,
        462,
        20301,
        48273,
        10201,
        2388,
        1142,
        1326,
        154,
        1792,
        908,
        282,
        1434,
        582,
        534,
        15251,
        10201,
        15251,
        1752,
        600,
        225,
        48241,
        767,
        1118,
        2250,
        706,
        2250,
        2601,
        3000,
        1069,
        10201,
        1066,
        1500,
        1500,
        750,
        1154,
        750,
        706,
        574,
        574,
        48426,
        20301,
        3962,
        48355,
        154,
        8348,
        273,
        2250,
        1500,
        20301,
        2250,
        10201,
        802,
        2250,
        1500,
        908,
        154,
        562,
        907,
        1500,
        15251,
        273,
        501,
        1069,
        81,
        2500,
        2601,
        2250,
        40501,
        3000,
        3933,
        2260,
        3236,
        5226,
        6264,
        4158,
        30401,
        600,
        2804,
        600,
        501,
        7676,
        1500,
        3727,
        273,
        2382,
        4317,
        3541,
        1066,
        1358,
        2250,
        282,
        1060,
        534,
        1500,
        290,
        706,
        1534,
        600,
        1500,
        1500,
        750,
        2250,
        2230,
        908,
        2250,
        3589,
        766,
        40501,
        750,
        2250,
        30401,
        4409,
        20301,
        1260,
        462,
        1616,
        10201,
        5628,
        30401,
        1358,
        48464,
        1406,
        1500,
        4108,
        30401,
        1500,
        766,
        806,
        3596,
        774,
        534,
        10201,
        30401,
        908,
        908,
        1500,
        1676,
        562,
        45451,
        3000,
        48366,
        48335,
        5226,
        20301,
        5080,
        1326,
        2494,
        3951,
        1790,
        7366,
        2018,
        3000,
        750,
        20301,
        5184,
        40501,
        1069,
        694,
        273,
        746,
        908,
        1060,
        3000,
        1066,
        768,
        290,
        48298,
        746,
        1500,
        1500,
        40501,
        1326,
        8130,
        767,
        910,
        3946,
        8438,
        20301,
        3252,
        5226,
        738,
        562,
        3575,
        2500,
        1500,
        273,
        290,
        190,
        10201,
        907,
        5226,
        562,
        1069,
        10201,
        48334,
        574,
        282,
        766,
        48461,
        154,
        1060,
        1500,
        1500,
        10201,
        562,
        3000,
        574,
        767,
        190,
        767,
        706,
        3190,
        30401,
        48430,
        30401,
        45451,
        1326,
        40501,
        767,
        1326,
        48320,
        746,
        5898,
        3056,
        1314,
        1500,
        3947,
        562,
        190,
        282,
        767,
        1500,
        3000,
        907,
        706,
        6788,
        1500,
        2076,
        2601,
        714,
        907,
        3000,
        2601,
        15251,
        20301,
        2214,
        2000,
        767,
        2250,
        1060,
        10201,
        767,
        20301,
        907,
        2500,
        154,
        3000,
        3685,
        750,
        2236,
        48397,
        1500,
        2603,
        20301,
        20301,
        1500,
        20301,
        574,
        290,
        1500,
        2000,
        2250,
        273,
        3000,
        1500,
        3170,
        7676,
        10201,
        273,
        1069,
        5226,
        462,
        1500,
        5794,
        2228,
        225,
        706,
        5226,
        3920,
        501,
        907,
        1500,
        2132,
        1500,
        1500,
        1994,
        5226,
        225,
        4016,
        15251,
        3588,
        282,
        2500,
        81,
        2534,
        48330,
        1066,
        2500,
        48355,
        562,
        282,
        1500,
        7676,
        706,
        562,
        574,
        190,
        3120,
        4191,
        1069,
        706,
        534,
        30401,
        1069,
        2500,
        501,
        225,
        2250,
        1500,
        40501,
        1790,
        10180,
        273,
        2326,
        3944,
        20301,
        20301,
        1500,
        40501,
        2352,
        766,
        1500,
        3944,
        290,
        7676,
        1500,
        225,
        1541,
        3535,
        2250,
        600,
        273,
        3432,
        2250,
        1500,
        30401,
        1066,
        600,
        1794,
        20301,
        81,
        750,
        48488,
        1069,
        1500,
        520,
        2500,
        600,
        3952,
        907,
        1500,
        1500,
        190,
        2352,
        846,
        48339,
        1500,
        2601,
        562,
        2500,
        746,
        501,
        2500,
        766,
        48348,
        907,
        878,
        1500,
        750,
        501,
        2432,
        190,
        1500,
        20301,
        190,
        767,
        1500,
        1500,
        1069,
        2752,
        273,
        1500,
        1790,
        706,
        746,
        501,
        2250,
        462,
        766,
        2500,
        2056,
        2601,
        2250,
        462,
        750,
        1190,
        767,
        20301,
        2194,
        1500,
        282,
        2250,
        1790,
        767,
        2500,
        562,
        1500,
        45451,
        1069,
        7676,
        1500,
        778,
        1500,
        20301,
        190,
        1500,
        282,
        1500,
        48594,
        45451,
        15251,
        30401,
        2636,
        3754,
        225,
        5226,
        20301,
        1500,
        2250,
        45451,
        81,
        1094,
        30401,
        1500,
        1066,
        48339,
        1060,
        750,
        534,
        6767,
        2250,
        2601,
        20301,
        1032,
        908,
        1500,
        1069,
        10201,
        20301,
        1500,
        1500,
        3948,
        750,
        562,
        1500,
        1500,
        750,
        20301,
        1500,
        2601,
        30401,
        290,
        45451,
        501,
        1060,
        534,
        908,
        20301,
        746,
        750,
        1178,
        2000,
        1490,
        2812,
        907,
        1790,
        3000,
        3938,
        766,
        30401,
        20301,
        3178,
        2250,
        1872,
        2250,
        2192,
        10201,
        1020,
        1500,
        3940,
        1326,
        1500,
        1500,
        750,
        1790,
        7676,
        3812,
        48478,
        767,
        2250,
        746,
        1500,
        462,
        1500,
        907,
        1500,
        750,
        750,
        290,
        600,
        1424,
        1574,
        1500,
        1500,
        20301,
        1500,
        767,
        670,
        5216,
        3000,
        3930,
        2250,
        40501,
        190,
        1574,
        2024,
        20301,
        746,
        81,
        1500,
        907,
        15251,
        1500,
        2450,
        1500,
        1288,
        30401,
        3506,
        190,
        3622,
        574,
        2601,
        462,
        45451,
        1500,
        5226,
        8375,
        1358,
        190,
        3000,
        3000,
        1790,
        290,
        1406,
        1500,
        2601,
        7676,
        2601,
        48334,
        574,
        1690,
        40501,
        908,
        1790,
        562,
        3473,
        908,
        1790,
        30401,
        2500,
        4546,
        1500,
        1500,
        1326,
        10201,
        864,
        30401,
        1790,
        2314,
        10201,
        3950,
        2250,
        907,
        225,
        10720,
        746,
        3000,
        3853,
        5226,
        1060,
        750,
        462,
        48370,
        908,
        40501,
        225,
        562,
        1790,
        3964,
        48422,
        750,
        20301,
        48418,
        225,
        4056,
        1500,
        7676,
        48279,
        5226,
        1500,
        225,
        1066,
        1500,
        3935,
        2250,
        2250,
        190,
        3000,
        574,
        501,
        2250,
        190,
        1500,
        1066,
        574,
        3000,
        1500,
        1176,
        494,
        2270,
        1066,
        5374,
        3542,
        81,
        2250,
        706,
        7676,
        2250,
        1500,
        5226,
        3000,
        501,
        1358,
        2000,
        1500,
        48286,
        282,
        3947,
        2250,
        290,
        190,
        1326,
        1500,
        5226,
        462,
        1528,
        81,
        2500,
        3976,
        154,
        20301,
        3945,
        574,
        1500,
        48298,
        48315,
        48270,
        30401,
        462,
        1134,
        20301,
        1806,
        1085,
        2500,
        2500,
        273,
        3956,
        1500,
        40501,
        3567,
        1060,
        190,
        501,
        48402,
        48370,
        574,
        1066,
        501,
        48571,
        1500,
        1060,
        746,
        5476,
        20301,
        3000,
        1100,
        1332,
        574,
        1006,
        534,
        1500,
        1462,
        2250,
        750,
        706,
        81,
        706,
        3939,
        1500,
        1790,
        600,
        534,
        20301,
        501,
        706,
        1984,
        1066,
        462,
        20301,
        20301,
        1500,
        15251,
        574,
        1774,
        4554,
        1500,
        1818,
        1500,
        48315,
        1069,
        1500,
        2500,
        4835,
        4376,
        1636,
        4262,
        81,
        2008,
        3931,
        2000,
        1500,
        1069,
        767,
        5226,
        1380,
        750,
        1548,
        1790,
        1014,
        6764,
        766,
        20301,
        2266,
        20301,
        2250,
        866,
        750,
        1730,
        2250,
        5226,
        746,
        2882,
        10201,
        908,
        45451,
        501,
        1316,
        907,
        718,
        190,
        1550,
        20301,
        750,
        1500,
        1500,
        2750,
        45451,
        2001,
        1066,
        462,
        4577,
        706,
        1634,
        1500,
        1500,
        2250,
        1739,
        10201,
        1500,
        2226,
        3400,
        1500,
        1500,
        2648,
        3000,
        48341,
        908,
        20301,
        750,
        2390,
        20301,
        2470,
        562,
        1500,
        2046,
        20301,
        48298,
        766,
        534,
        892,
        20301,
        907,
        4659,
        1186,
        462,
        1500,
        2049,
        5909,
        4921,
        3120,
        1069,
        964,
        1962,
        706,
        1500,
        750,
        190,
        3000,
        1790,
        1358,
        908,
        836,
        5226,
        282,
        273,
        908,
        190,
        1326,
        10201,
        462,
        15251,
        2250,
        3000,
        1824,
        1060,
        1500,
        30401,
        10201,
        20301,
        908,
        1500,
        3000,
        562,
        273,
        30401,
        766,
        2601,
        2554,
        462,
        706,
        15251,
        10201,
        2250,
        15251,
        3000,
        2250,
        2250,
        2601,
        3941,
        48317,
        190,
        154,
        190,
        1500,
        40501,
        746,
        1500,
        48315,
        750,
        746,
        1500,
        48318,
        81,
        48370,
        907,
        1326,
        4976,
        273,
        3000,
        2250,
        1500,
        562,
        282,
        10201,
        1998,
        534,
        10201,
        2500,
        4263,
        1356,
        767,
        1500,
        10201,
        3000,
        30401,
        1790,
        10201,
        907,
        30401,
        10201,
        20301,
        81,
        3307,
        1500,
        1500,
        5226,
        1060,
        2500,
        3000,
        282,
        2250,
        3670,
        225,
        766,
        2250,
        20301,
        5226,
        1500,
        6210,
        48385,
        2000,
        2250,
        574,
        3000,
        574,
        30401,
        2716,
        2146,
        290,
        907,
        1790,
        1500,
        501,
        462,
        2000,
        1358,
        48461,
        282,
        190,
        15251,
        767,
        48330,
        767,
        746,
        766,
        4219,
        20301,
        30401,
        1084,
        30401,
        48381,
        2250,
        1500,
        2500,
        20301,
        706,
        20301,
        1055,
        746,
        225,
        273,
        2154,
        2684,
        1500,
        766,
        2250,
        48408,
        6420,
        907,
        1302,
        20301,
        2370,
        462,
        7676,
        81,
        462,
        2065,
        5226,
        20301,
        2601,
        10201,
        7676,
        1500,
        600,
        1942,
        2996,
        5226,
        2500,
        750,
        10201,
        574,
        750,
        48407,
        501,
        1790,
        746,
        3946,
        5226,
        2790,
        3501,
        750,
        2601,
        2601,
        4576,
        1500,
        48385,
        2601,
        501,
        2000,
        20301,
        4427,
        2770,
        3941,
        48366,
        5226,
        7676,
        1358,
        20301,
        3948,
        750,
        501,
        1500,
        501,
        5226,
        907,
        1442,
        4021,
        20301,
        10201,
        154,
        2250,
        48277,
        48370,
        48286,
        20301,
        15251,
        462,
        282,
        907,
        1060,
        1060,
        282,
        562,
        2848,
        1500,
        3000,
        1824,
        2500,
        290,
        501,
        1358,
        20301,
        5226,
        45451,
        907,
        45451,
        767,
        1440,
        1500,
        2250,
        6777,
        706,
        5226,
        600,
        5510,
        48423,
        1326,
        3939,
        534,
        225,
        20301,
        48437,
        2250,
        1500,
        225,
        1782,
        1592,
        30401,
        462,
        1066,
        48374,
        1500,
        2601,
        766,
        750,
        20301,
        10201,
        4182,
        1069,
        1500,
        562,
        1066,
        10201,
        2250,
        1500,
        908,
        2000,
        273,
        3522,
        600,
        750,
        2282,
        750,
        1060,
        908,
        746,
        1069,
        48470,
        10201,
        2500,
        3942,
        5226,
        10288,
        1060,
        1500,
        2500,
        907,
        750,
        48544,
        907,
        290,
        2980,
        48355,
        600,
        462,
        750,
        48417,
        766,
        10201,
        1658,
        3957,
        574,
        772,
        225,
        1500,
        1069,
        20301,
        3943,
        2000,
        2536,
        48278,
        574,
        907,
        9292,
        907,
        4148,
        273,
        10201,
        1500,
        908,
        1218,
        501,
        722,
        612,
        1602,
        1790,
        1606,
        750,
        4088,
        9062,
        4634,
        2602,
        5064,
        1788,
        3939,
        7676,
        273,
        2676,
        2500,
        1500,
        6989,
        3000,
        706,
        462,
        282,
        282,
        20301,
        1500,
        48571,
        2250,
        2500,
        1624,
        1066,
        6497,
        988,
        1069,
        4552,
        767,
        20301,
        2500,
        767,
        3941,
        3943,
        48279,
        2500,
        1986,
        81,
        7556,
        10201,
        534,
        225,
        1060,
        706,
        3000,
        2330,
        562,
        574,
        534,
        2250,
        1066,
        1790,
        908,
        10201,
        1500,
        3000,
        600,
        600,
        290,
        3937,
        3878,
        15251,
        1358,
        5226,
        1530,
        1942,
        225,
        1066,
        225,
        3922,
        4083,
        746,
        10201,
        750,
        81,
        30401,
        746,
        290,
        10201,
        1500,
        1914,
        3978,
        574,
        6537,
        2250,
        1500,
        1504,
        501,
        1500,
        190,
        908,
        10201,
        225,
        190,
        2250,
        30401,
        48358,
        3382,
        4159,
        20301,
        2500,
        1186,
        1066,
        3943,
        1500,
        7676,
        1790,
        10201,
        907,
        2372,
        5226,
        2601,
        712,
        907,
        4121,
        282,
        1500,
        1326,
        2250,
        10201,
        767,
        766,
        750,
        48374,
        10201,
        1994,
        1500,
        48374,
        1790,
        600,
        562,
        501,
        10201,
        30401,
        1500,
        3566,
        4300,
        3000,
        840,
        1069,
        1500,
        4598,
        20301,
        45451,
        462,
        2500,
        908,
        10201,
        4080,
        48405,
        767,
        1500,
        225,
        6632,
        1500,
        225,
        273,
        48392,
        908,
        225,
        2601,
        1640,
        750,
        290,
        501,
        1500,
        1500,
        2000,
        767,
        574,
        706,
        30401,
        3000,
        1500,
        282,
        48272,
        1677,
        767,
        750,
        750,
        30401,
        4772,
        908,
        5226,
        2250,
        1358,
        1060,
        562,
        30401,
        3000,
        1500,
        190,
        3836,
        3668,
        750,
        600,
        10201,
        750,
        81,
        2014,
        10201,
        1066,
        600,
        534,
        20301,
        1790,
        2250,
        1790,
        2700,
        750,
        574,
        4028,
        1500,
        154,
        3081,
        1500,
        4028,
        40501,
        2500,
        3896,
        48544,
        10201,
        1500,
        10201,
        3572,
        225,
        766,
        2250,
        1494,
        1500,
        48426,
        3000,
        154,
        1504,
        791,
        10201,
        1500,
        20301,
        2500,
        290,
        1790,
        2980,
        600,
        10201,
        45451,
        1500,
        30401,
        706,
        30401,
        562,
        746,
        30401,
        1538,
        273,
        1326,
        562,
        2500,
        2008,
        3732,
        1500,
        2601,
        30401,
        20301,
        1060,
        1500,
        2000,
        225,
        1556,
        1312,
        3458,
        462,
        1060,
        1500,
        3947,
        767,
        1500,
        2250,
        1500,
        45451,
        30401,
        767,
        2601,
        4176,
        908,
        767,
        1066,
        501,
        746,
        3949,
        4206,
        4946,
        282,
        30401,
        2827,
        3949,
        45451,
        30401,
        1326,
        600,
        4466,
        81,
        3944,
        1500,
        2250,
        1500,
        1500,
        3282,
        767,
        290,
        2250,
        908,
        1500,
        3000,
        1500,
        48573,
        2000,
        1500,
        1622,
        750,
        574,
        4128,
        30401,
        1500,
        501,
        2000,
        20301,
        534,
        20301,
        20301,
        767,
        40501,
        154,
        5226,
        1790,
        2250,
        1868,
        462,
        767,
        20301,
        15251,
        1500,
        2500,
        1500,
        2250,
        1500,
        2102,
        2250,
        48338,
        1222,
        766,
        1500,
        562,
        45451,
        1500,
        30401,
        836,
        574,
        3944,
        1790,
        908,
        48397,
        3000,
        1500,
        1500,
        1500,
        1066,
        1069,
        534,
        562,
        3466,
        190,
        1500,
        190,
        1072,
        1500,
        2924,
        7676,
        2601,
        4366,
        3946,
        290,
        1500,
        600,
        2601,
        1069,
        564,
        2250,
        1500,
        2601,
        562,
        1326,
        5226,
        2830,
        1500,
        767,
        2250,
        750,
        15251,
        1060,
        48374,
        746,
        3938,
        5226,
        3000,
        1066,
        30401,
        1790,
        1500,
        574,
        225,
        3937,
        5120,
        1500,
        1060,
        2500,
        1118,
        4155,
        1500,
        766,
        574,
        8730,
        2504,
        81,
        2250,
        15251,
        273,
        3000,
        574,
        1790,
        1500,
        20301,
        154,
        1069,
        950,
        1966,
        1066,
        1500,
        20301,
        3301,
        273,
        4161,
        600,
        20301,
        1500,
        5226,
        48450,
        600,
        48594,
        534,
        20301,
        706,
        766,
        48511,
        290,
        1060,
        20301,
        2684,
        30401,
        5966,
        534,
        1824,
        750,
        2048,
        462,
        1500,
        30401,
        600,
        20301,
        1500,
        750,
        1500,
        3946,
        1500,
        2220,
        766,
        4529,
        1138,
        1500,
        45451,
        190,
        1500,
        6686,
        7676,
        1500,
        1500,
        2448,
        225,
        2000,
        273,
        3944,
        766,
        48470,
        48511,
        1066,
        501,
        225,
        3542,
        15251,
        1066,
        3000,
        2058,
        48343,
        600,
        290,
        290,
        30401,
        30401,
        282,
        2601,
        20301,
        1326,
        273,
        48286,
        1500,
        501,
        1326,
        2942,
        273,
        1401,
        2250,
        2842,
        1060,
        3945,
        501,
        746,
        225,
        1060,
        2290,
        20301,
        1451,
        2250,
        1500,
        1500,
        1152,
        2250,
        30401,
        3000,
        750,
        706,
        2250,
        81,
        2250,
        20301,
        1616,
        45451,
        766,
        273,
        6538,
        5226,
        746,
        1066,
        48407,
        1080,
        10201,
        48402,
        1069,
        20301,
        1500,
        1710,
        1430,
        766,
        3000,
        706,
        1500,
        1060,
        3000,
        3931,
        1500,
        2206,
        767,
        10201,
        3935,
        5226,
        2250,
        1048,
        746,
        9388,
        534,
        1500,
        562,
        907,
        48378,
        1500,
        2026,
        154,
        1326,
        3942,
        600,
        2250,
        30401,
        2250,
        1170,
        2500,
        846,
        1500,
        282,
        534,
        290,
        1796,
        706,
        2500,
        282,
        3000,
        1412,
        45451,
        9293,
        3742,
        2988,
        290,
        462,
        1788,
        2000,
        534,
        501,
        2500,
        1069,
        7676,
        2250,
        2476,
        501,
        1069,
        1069,
        290,
        2601,
        2500,
        2250,
        562,
        908,
        190,
        7676,
        1166,
        2500,
        1500,
        534,
        1500,
        907,
        600,
        746,
        4995,
        1066,
        766,
        282,
        562,
        48421,
        48385,
        3949,
        290,
        40501,
        2412,
        15251,
        3000,
        462,
        1500,
        976,
        20301,
        2601,
        1500,
        2220,
        3710,
        273,
        1500,
        40501,
        2084,
        15251,
        48544,
        2638,
        81,
        190,
        20301,
        5226,
        1196,
        3490,
        3000,
        2500,
        1500,
        2604,
        750,
        908,
        7294,
        5226,
        1833,
        10201,
        600,
        2730,
        1500,
        1500,
        3000,
        2250,
        1500,
        767,
        1326,
        1500,
        907,
        20301,
        2250,
        81,
        48470,
        190,
        750,
        766,
        1592,
        534,
        2000,
        534,
        2500,
        750,
        20301,
        20301,
        3104,
        282,
        3000,
        1066,
        1500,
        40501,
        30401,
        642,
        3593,
        10201,
        1500,
        907,
        290,
        5226,
        2601,
        20301,
        282,
        1500,
        1244,
        190,
        746,
        750,
        864,
        2601,
        3946,
        5226,
        2500,
        1417,
        1500,
        979,
        1500,
        3944,
        4260,
        1596,
        2250,
        190,
        810,
        10201,
        20301,
        1500,
        1504,
        20301,
        462,
        48338,
        1500,
        1766,
        766,
        48230,
        3992,
        20301,
        2250,
        190,
        706,
        1738,
        600,
        45451,
        20301,
        574,
        907,
        1790,
        2196,
        2250,
        1500,
        3004,
        10201,
        1500,
        1066,
        1060,
        766,
        1804,
        750,
        2500,
        3939,
        1066,
        2730,
        48347,
        3935,
        1790,
        190,
        20301,
        1386,
        2500,
        2250,
        290,
        3838,
        3882,
        1500,
        750,
        562,
        2601,
        1060,
        9632,
        2250,
        750,
        282,
        1724,
        81,
        81,
        2250,
        290,
        40501,
        2250,
        501,
        3000,
        3000,
        1060,
        501,
        600,
        30401,
        501,
        2008,
        1500,
        20301,
        766,
        907,
        888,
        20301,
        1080,
        3356,
        1112,
        290,
        2601,
        45451,
        81,
        45451,
        501,
        3000,
        729,
        3947,
        562,
        3000,
        273,
        1500,
        886,
        746,
        2126,
        746,
        290,
        30401,
        20301,
        225,
        1472,
        2601,
        2250,
        1500,
        48146,
        3000,
        10201,
        1066,
        1500,
        766,
        15251,
        45451,
        534,
        1066,
        534,
        766,
        1500,
        960,
        48286,
        1069,
        1500,
        20301,
        290,
        900,
        462,
        1500,
        2074,
        5472,
        766,
        7415,
        706,
        2350,
        574,
        1288,
        20301,
        20301,
        908,
        574,
        282,
        908,
        290,
        10201,
        10201,
        3949,
        1072,
        2000,
        600,
        48357,
        3000,
        7676,
        1790,
        3000,
        706,
        45451,
        1500,
        562,
        4852,
        3000,
        154,
        30401,
        20301,
        1500,
        600,
        1069,
        30401,
        462,
        1500,
        190,
        5740,
        2652,
        1060,
        750,
        30401,
        3000,
        10201,
        2150,
        1500,
        562,
        2250,
        2250,
        81,
        2000,
        30401,
        2132,
        1500,
        4558,
        564,
        562,
        767,
        5802,
        526,
        766,
        746,
        48385,
        1272,
        746,
        5066,
        2000,
        290,
        5375,
        3560,
        3158,
        2500,
        2010,
        81,
        2250,
        4991,
        20301,
        10201,
        5226,
        7455,
        1500,
        907,
        766,
        10662,
        2250,
        534,
        48417,
        30401,
        40501,
        1500,
        4782,
        2734,
        1060,
        30401,
        908,
        1500,
        1500,
        908,
        4180,
        3945,
        15251,
        2601,
        1350,
        1974,
        20301,
        2250,
        30401,
        462,
        1790,
        534,
        1968,
        190,
        10201,
        1500,
        574,
        908,
        750,
        2601,
        2250,
        20301,
        10201,
        908,
        1069,
        750,
        2046,
        273,
        2500,
        15251,
        5226,
        10374,
        3000,
        48341,
        1060,
        766,
        1790,
        1500,
        20301,
        2250,
        290,
        1066,
        1500,
        766,
        20301,
        15251,
        2302,
        30401,
        1500,
        10201,
        1500,
        3386,
        225,
        766,
        1500,
        1500,
        3944,
        1790,
        45451,
        6242,
        1790,
        5226,
        15251,
        767,
        2000,
        5226,
        15251,
        7333,
        4336,
        48406,
        908,
        20301,
        462,
        1500,
        5295,
        40501,
        3432,
        3577,
        1008,
        2278,
        462,
        1500,
        5316,
        6878,
        2320,
        501,
        3948
    ],
    "xlim": [
        0,
        10000
    ],
    "ylim": [
        0,
        6000
    ]
}

==> data/problem_sizes_stats/seed_vae.csv <==
n_conss,n_vars
10200,10100
499,1000
2531,2670
10200,10100
1891,6031
709,816
1735,1830
2913,3196
1183,1306
10200,10100
1882,6262
754,1536
500,1000
675,734
2717,2854
724,816
2669,11029
499,1000
750,1500
4561,4854
500,1000
2831,2975
2938,3265
819,1992
749,1500
1187,1287
2565,2724
750,1500
3984,4229
1802,1916
749,1500
787,1593
2173,2412
4379,4533
1930,6480
750,1500
1885,5343
499,1000
1825,5967
2831,2975
2092,7488
1779,5640
2739,10074
2883,3027
2565,2724
3509,3674
1467,4557
879,2054
4040,4186
1921,500
3199,3332
750,1500
749,1500
1925,7106
754,1536
1467,4557
897,2025
2378,2514
3116,3244
750,1500
3089,3244
4171,4318
1484,1590
750,1500
679,1375
2210,2340
1780,1875
749,1500
784,1600
726,1518
10198,10100
498,1000
499,1000
2291,2424
2005,2129
2145,2248
499,1000
2287,8041
1943,2129
2547,2688
1622,4950
2092,7488
3216,3378
2414,2626
499,1000
2452,9504
20301,20100
499,1000
2295,2452
750,1500
750,1500
3625,3762
2315,2421
2211,2403
1800,1890
499,1000
499,1000
10200,10100
847,1809
819,1992
2189,2342
1861,1983
500,1000
2975,3132
2130,2288
2016,5796
1885,1999
3339,3685
749,1500
3668,3809
2975,3132
2853,3000
1865,6633
2823,3053
2327,8190
1786,6138
750,1500
613,990
2133,2238
1934,500
605,891
1187,1287
1508,1776
500,1000
1554,1663
1905,2005
499,1000
499,1000
749,1500
750,1500
1100,2668
3519,3737
616,1176
500,1000
4311,4459
4085,4262
20301,20100
499,1000
2292,2421
520,840
2002,2125
1918,500
500,1000
1703,4865
499,1000
2250,9180
4041,4186
1918,2039
2285,2439
2219,2372
3847,4148
499,1000
1885,5343
1306,3286
749,1500
1336,1436
499,1000
1467,4557
1571,4640
1271,1363
2439,9450
499,1000
750,1500
3379,3658
499,1000
1886,2005
499,1000
819,1992
1198,3304
749,1500
1100,2668
2658,10578
851,929
10200,10100
3001,3161
750,1500
4514,4810
1571,4640
1599,1728
1911,2009
1336,1436
1779,5640
499,1000
749,1500
2237,2490
20301,20100
2497,2633
749,1500
2684,2803
499,1000
4286,4439
750,1500
749,1500
20301,20100
4542,4836
3864,4229
10199,10100
500,1000
604,864
499,1000
4241,4386
1952,2251
604,891
847,1809
617,1035
3135,3265
4286,4438
2562,2702
1936,6080
750,1500
1382,1514
775,1633
2136,7056
500,1000
3430,3737
1494,1583
4124,4301
3852,4186
3573,3737
2286,7830
1866,1999
499,1000
2433,2550
2875,12190
2202,2452
780,1500
3573,3737
3253,3416
675,768
2216,2439
4209,4386
750,1500
2261,8151
1851,1948
499,1000
499,1000
4490,4750
2182,7181
1215,3390
499,1000
879,2054
1545,1683
652,748
499,1000
2649,10074
749,1500
500,1000
750,1500
1925,7106
500,1000
1918,500
4948,5107
1155,1272
1109,1180
499,1000
679,1375
1993,7141
1201,2970
519,840
750,1500
3599,3737
749,1500
850,1890
4430,4617
499,1000
3851,4027
1509,1828
2405,2519
749,1500
1779,5640
499,1000
1823,1931
2501,2658
1507,1844
749,1500
3303,3466
4620,4877
1976,6512
749,1500
499,1000
3519,3737
1201,2970
1915,500
10200,10100
2901,750
499,1000
2333,2538
750,1500
10200,10100
750,1500
1923,500
1930,6480
2439,9450
2284,2412
977,2002
2418,2545
749,1500
499,1000
1732,1862
4524,4714
3888,4065
749,1500
2501,2658
2497,2633
1756,5148
2445,2571
812,1932
2183,7181
2055,2171
2013,7093
2486,10108
1622,4950
775,1633
499,1000
499,1000
750,1500
1605,1697
1703,4865
3918,4065
2260,2390
3851,4027
2092,7488
749,1500
500,1000
1215,3390
499,1000
1410,1522
499,1000
499,1000
749,1500
4762,4952
20301,20100
750,1500
3211,3361
819,1992
3518,3685
1920,2034
2372,2724
1109,1180
499,1000
500,1000
499,1000
10201,10100
1312,1611
1726,1835
10200,10100
1863,1979
10201,10100
750,1500
805,1785
2136,7056
749,1500
4010,4386
499,1000
914,2146
749,1500
20301,20100
1622,1730
499,1000
1622,4950
2660,2803
1938,2039
2316,2448
1668,4332
1452,1632
2136,2286
4182,4459
20301,20100
1891,6031
1912,500
499,1000
4255,4439
913,2040
20301,20100
1779,5640
749,1500
805,1785
750,1500
3511,3779
3635,3835
1195,1303
2358,2571
749,1500
1746,1882
4987,5147
750,1500
2469,2592
1666,4536
1050,2600
1836,2051
897,2025
2250,9180
499,1000
1571,4640
20301,20100
2178,7848
20301,20100
2401,9045
3200,3332
4156,4401
499,1000
10200,10100
10200,10100
2400,2535
1431,3774
1825,5967
749,1500
2158,2265
750,1500
499,1000
500,1000
812,1612
780,1500
1898,2039
3177,3305
1898,2125
750,1500
847,1809
2226,2373
2712,9592
3305,3557
2728,2869
2486,10108
1035,2407
500,1000
2501,2658
10200,10100
819,1992
1181,1495
499,1000
1910,500
1222,3600
1723,1844
1908,2034
2652,2769
3694,3835
2547,2688
2064,2190
678,1375
3075,3205
2745,2929
2649,10074
1783,6039
1892,2009
1571,4640
4240,4386
2046,2266
2136,7056
2712,9592
10200,10100
1881,2034
750,1500
4049,4229
2925,750
3027,3196
4009,4186
3089,3244
1139,1345
2402,2586
1430,1531
499,1000
2707,2878
1431,3774
10200,10100
3134,3292
819,1992
500,1000
1779,5640
750,1500
1517,4247
499,1000
500,1000
1408,1495
2452,9504
1838,6392
500,1000
3205,3334
1282,1387
499,1000
750,1500
749,1500
1816,1924
4571,4761
2923,750
749,1500
749,1500
1800,1920
1040,1145
1832,1948
1604,1730
20301,20100
1923,7038
2765,3196
1517,1606
1233,1436
499,1000
499,1000
1257,1379
750,1500
2232,2342


==> data/problem_sizes_stats/seed_vae.json <==
{
    "n_vars": [
        4750,
        1500,
        3654,
        1531,
        1000,
        500,
        2342,
        1000,
        1000,
        1000,
        801,
        4617,
        3736,
        1500,
        1000,
        1500,
        7488,
        816,
        748,
        1750,
        1000,
        2375,
        1500,
        2002,
        2761,
        1785,
        6480,
        3378,
        2217,
        861,
        20100,
        4459,
        5107,
        4294,
        2286,
        2724,
        1500,
        1633,
        1717,
        1375,
        2571,
        5077,
        2248,
        1500,
        1000,
        7830,
        1536,
        1500,
        1000,
        1500,
        5343,
        4640,
        1436,
        1975,
        4624,
        1000,
        1000,
        3685,
        20100,
        1583,
        1992,
        5154,
        1306,
        9450,
        2441,
        10100,
        1375,
        2448,
        4301,
        1000,
        3161,
        3930,
        3591,
        3477,
        3999,
        10100,
        7056,
        1000,
        3124,
        3557,
        1500,
        1728,
        2102,
        1500,
        2719,
        3334,
        1885,
        2390,
        1180,
        4624,
        2372,
        2390,
        3265,
        1375,
        3377,
        7938,
        1000,
        1890,
        1242,
        1500,
        3324,
        1000,
        1306,
        1000,
        1885,
        1500,
        9450,
        1500,
        1916,
        3164,
        5640,
        1500,
        3835,
        1931,
        10074,
        2238,
        2451,
        7056,
        5796,
        4332,
        1500,
        1000,
        1250,
        4797,
        3835,
        1500,
        1500,
        5022,
        2525,
        1500,
        2445,
        1875,
        4538,
        2811,
        10100,
        4624,
        12015,
        1961,
        1000,
        2668,
        1992,
        1844,
        3685,
        1633,
        4301,
        2872,
        2051,
        500,
        4397,
        840,
        1287,
        1844,
        768,
        3205,
        4797,
        2015,
        750,
        3736,
        1835,
        20100,
        1500,
        20100,
        3334,
        1663,
        4714,
        2355,
        3779,
        2373,
        7038,
        4041,
        1000,
        9324,
        1500,
        1000,
        1000,
        7093,
        9045,
        2034,
        1436,
        3292,
        1500,
        2025,
        1500,
        1531,
        990,
        1000,
        4294,
        7938,
        1500,
        4836,
        2869,
        2238,
        10100,
        1844,
        1500,
        1536,
        2034,
        2000,
        1500,
        4401,
        1732,
        1500,
        1000,
        4186,
        1612,
        2086,
        3674,
        1701,
        3265,
        2373,
        1948,
        500,
        4027,
        5640,
        6031,
        1303,
        20100,
        5434,
        4386,
        1612,
        10100,
        1725,
        7141,
        1982,
        5106,
        3167,
        10074,
        2600,
        750,
        1536,
        1500,
        3383,
        2604,
        500,
        4865,
        10100,
        2878,
        2489,
        2545,
        1992,
        1000,
        2412,
        2538,
        4877,
        1496,
        2265,
        10100,
        10257,
        1000,
        9504,
        2600,
        3244,
        2803,
        1764,
        2238,
        1012,
        5967,
        1500,
        1500,
        1000,
        1697,
        748,
        1000,
        1000,
        500,
        5796,
        1992,
        3293,
        2818,
        1583,
        2009,
        1500,
        2051,
        3212,
        1000,
        4293,
        2550,
        2051,
        4588,
        1583,
        2623,
        1387,
        2412,
        3930,
        1764,
        3930,
        2752,
        2058,
        5154,
        2724,
        1500,
        20100,
        1489,
        1593,
        5796,
        1000,
        1379,
        1663,
        10100,
        1000,
        2854,
        1000,
        1287,
        3999,
        4708,
        1000,
        1029,
        1500,
        5796,
        1500,
        1500,
        3426,
        10108,
        1882,
        1663,
        5796,
        1844,
        10100,
        1000,
        2265,
        1250,
        1500,
        1514,
        3509,
        10578,
        1500,
        1785,
        2872,
        5154,
        1000,
        1500,
        4950,
        1500,
        4682,
        1500,
        7488,
        1920,
        4294,
        4854,
        10449,
        2407,
        1792,
        1500,
        1500,
        2854,
        1000,
        3265,
        7038,
        1035,
        10100,
        5220,
        2633,
        2761,
        1500,
        1983,
        1875,
        2217,
        5967,
        1000,
        1500,
        2265,
        3377,
        2424,
        9400,
        4430,
        2571,
        10100,
        1000,
        3762,
        2373,
        9592,
        1000,
        4617,
        2248,
        2538,
        3164,
        1961,
        1000,
        2407,
        2514,
        3640,
        2514,
        1000,
        20100,
        1955,
        1000,
        1890,
        6633,
        7514,
        3461,
        10100,
        2550,
        500,
        1000,
        1500,
        1500,
        1931,
        1000,
        2040,
        4480,
        3737,
        2349,
        3557,
        1000,
        3000,
        6080,
        10257,
        2832,
        3332,
        2421,
        1035,
        10100,
        1000,
        1849,
        1000,
        1611,
        10100,
        2716,
        10100,
        2533,
        2766,
        10100,
        1999,
        1828,
        20100,
        4332,
        1725,
        1832,
        1885,
        10108,
        4950,
        2125,
        3737,
        1500,
        1500,
        2533,
        3000,
        3304,
        1000,
        4714,
        750,
        7065,
        891,
        10100,
        1500,
        1000,
        4533,
        4914,
        1764,
        3658,
        2039,
        1600,
        3774,
        20100,
        4401,
        1436,
        6789,
        1500,
        1980,
        4656,
        2975,
        1500,
        4451,
        10100,
        500,
        500,
        1665,
        2448,
        1961,
        4332,
        1500,
        1500,
        2086,
        1079,
        500,
        3009,
        2358,
        2752,
        6392,
        3286,
        1000,
        1844,
        5544,
        1000,
        7056,
        1000,
        1500,
        4430,
        20100,
        2272,
        1495,
        1500,
        2086,
        2288,
        10100,
        1593,
        2186,
        1500,
        1500,
        1500,
        3080,
        1500,
        3461,
        1992,
        1500,
        4301,
        2288,
        500,
        500,
        1500,
        2626,
        2514,
        2086,
        1500,
        1500,
        750,
        2051,
        1785,
        1500,
        3390,
        1000,
        1844,
        1961,
        3074,
        1500,
        2769,
        4836,
        20100,
        4386,
        1769,
        1500,
        1000,
        3244,
        1500,
        1500,
        1000,
        3016,
        1008,
        5640,
        1000,
        1000,
        1500,
        4232,
        2251,
        3205,
        1500,
        1587,
        1000,
        1193,
        2545,
        1000,
        1000,
        500,
        1500,
        1500,
        3196,
        1387,
        2412,
        2107,
        7038,
        5796,
        2571,
        3053,
        7093,
        1375,
        1612,
        4186,
        2025,
        1632,
        3582,
        2445,
        941,
        1500,
        10100,
        2146,
        750,
        9180,
        20100,
        1500,
        1000,
        1000,
        3205,
        10108,
        2538,
        3640,
        1583,
        1000,
        1600,
        1500,
        3000,
        2217,
        6080,
        3159,
        699,
        1000,
        1961,
        1500,
        2345,
        2592,
        5147,
        3738,
        3654,
        1916,
        10100,
        20100,
        1000,
        4761,
        1835,
        2872,
        1303,
        1000,
        750,
        2451,
        1905,
        10074,
        2571,
        4724,
        1501,
        4588,
        2818,
        1518,
        2633,
        1000,
        1500,
        1500,
        7106,
        3498,
        2390,
        1600,
        1436,
        1000,
        2005,
        5343,
        1000,
        6039,
        2719,
        1000,
        4232,
        20100,
        1000,
        3604,
        1500,
        3674,
        1000,
        1000,
        6138,
        1514,
        3416,
        1948,
        4640,
        5504,
        1151,
        10100,
        1500,
        3132,
        1974,
        1500,
        3080,
        1500,
        500,
        20100,
        2288,
        3918,
        2702,
        6512,
        3009,
        1632,
        3334,
        1500,
        7056,
        1500,
        1920,
        3161,
        3290,
        1000,
        1008,
        4810,
        1345,
        1000,
        4952,
        1931,
        3604,
        1982,
        1029,
        500,
        1500,
        10100,
        4439,
        5077,
        1683,
        1500,
        4027,
        2530,
        4186,
        1728,
        4401,
        7181,
        1000,
        1500,
        1000,
        1500,
        20100,
        1000,
        500,
        1816,
        840,
        2623,
        3482,
        3654,
        20100,
        4397,
        4557,
        1608,
        3835,
        1000,
        1862,
        2617,
        1500,
        20100,
        5796,
        1000,
        4679,
        1000,
        3244,
        3835,
        1979,
        6392,
        6080,
        2009,
        2286,
        3205,
        3670,
        10100,
        7848,
        10100,
        3196,
        2439,
        2623,
        1000,
        6080,
        2517,
        1029,
        1008,
        1000,
        4318,
        1875,
        4533,
        1500,
        4318,
        1000,
        1500,
        4441,
        1500,
        1287,
        1489,
        7056,
        1769,
        2129,
        1500,
        1835,
        2550,
        1500,
        1600,
        500,
        1000,
        1000,
        1081,
        1000,
        5796,
        1916,
        1176,
        2034,
        1862,
        2626,
        1683,
        1500,
        1000,
        500,
        8520,
        1000,
        1500,
        1000,
        891,
        2074,
        1000,
        3737,
        3205,
        10100,
        10100,
        10074,
        10108,
        891,
        6039,
        1500,
        2054,
        3108,
        4797,
        1436,
        1500,
        2803,
        1500,
        3244,
        3654,
        4533,
        1000,
        2244,
        1496,
        1415,
        2373,
        1000,
        9450,
        6039,
        1500,
        6392,
        768,
        4386,
        1849,
        10074,
        1500,
        4914,
        3332,
        1885,
        1500,
        1920,
        1500,
        1830,
        1611,
        4229,
        1785,
        1979,
        3482,
        2372,
        500,
        3654,
        750,
        1000,
        1500,
        1387,
        1445,
        1000,
        1500,
        2403,
        8520,
        2002,
        500,
        500,
        1000,
        1982,
        1506,
        20100,
        2538,
        10108,
        7392,
        2372,
        1665,
        1701,
        3324,
        4065,
        6138,
        1287,
        4451,
        2441,
        20100,
        1000,
        1000,
        1500,
        3164,
        1518,
        1000,
        6039,
        1000,
        2604,
        1890,
        1000,
        2550,
        1608,
        1000,
        4750,
        2107,
        1272,
        10100,
        4836,
        1000,
        1000,
        2448,
        1000,
        10100,
        1000,
        1500,
        2424,
        1489,
        1012,
        1500,
        2460,
        2054,
        1500,
        2448,
        10100,
        1500,
        1500,
        2975,
        10100,
        3482,
        1882,
        4065,
        1500,
        2460,
        5343,
        3016,
        1875,
        10100,
        1606,
        10578,
        3276,
        2719,
        1633,
        3212,
        10100,
        1500,
        1500,
        1363,
        10100,
        10108,
        1905,
        1242,
        2724,
        1000,
        1500,
        1000,
        1500,
        1303,
        2107,
        2171,
        10100,
        1632,
        1500,
        899,
        1000,
        1500,
        3332,
        9592,
        8064,
        1500,
        2688,
        7106,
        1287,
        1885,
        20100,
        5544,
        1500,
        2535,
        1500,
        1611,
        2054,
        3244,
        1555,
        1500,
        1000,
        1750,
        2535,
        4761,
        2251,
        929,
        1999,
        1000,
        2761,
        1932,
        1081,
        6080,
        10100,
        1931,
        988,
        2518,
        840,
        1008,
        1000,
        1500,
        6930,
        1000,
        2854,
        2668,
        8041,
        1000,
        1500,
        5504,
        1500,
        1600,
        1606,
        1000,
        7141,
        1500,
        3591,
        20100,
        1375,
        1500,
        1000,
        10100,
        1000,
        2854,
        1500,
        1000,
        1730,
        1500,
        4439,
        3674,
        1764,
        1606,
        4401,
        2407,
        1500,
        3390,
        10108,
        734,
        2979,
        2009,
        3658,
        2752,
        1000,
        1000,
        1632,
        3159,
        1000,
        1000,
        1982,
        2975,
        1000,
        1500,
        20100,
        2550,
        1500,
        1000,
        6512,
        10720,
        3509,
        1000,
        1272,
        1583,
        1500,
        10100,
        1890,
        2876,
        1000,
        3999,
        1000,
        10100,
        2372,
        1500,
        3304,
        3591,
        10560,
        1500,
        7065,
        7093,
        4854,
        1000,
        2190,
        3640,
        1000,
        2460,
        3132,
        1000,
        3737,
        2125,
        4640,
        3674,
        1000,
        1500,
        3762,
        929,
        1890,
        1500,
        3132,
        3159,
        10100,
        2086,
        750,
        20100,
        7056,
        3280,
        750,
        1000,
        1932,
        2849,
        3155,
        1924,
        1500,
        3305,
        4323,
        1555,
        5796,
        1536,
        4854,
        1931,
        1093,
        2412,
        1500,
        20100,
        1500,
        2163,
        20100,
        1875,
        3009,
        1948,
        1064,
        1000,
        1500,
        1500,
        20100,
        2040,
        5434,
        1436,
        10560,
        1555,
        20100,
        3737,
        1000,
        10074,
        7488,
        1000,
        2248,
        4169,
        3498,
        1500,
        1500,
        1920,
        1500,
        1816,
        11029,
        2025,
        1948,
        2668,
        4280,
        1250,
        1500,
        1000,
        7106,
        1000,
        3304,
        4640,
        3305,
        1500,
        1500,
        5032,
        1000,
        3582,
        2251,
        2373,
        3324,
        1000,
        1792,
        1000,
        3737,
        1000,
        7392,
        1992,
        1000,
        1500,
        1992,
        2248,
        1000,
        3390,
        7514,
        2125,
        10100,
        4538,
        1000,
        750,
        10100,
        20100,
        1012,
        1862,
        2592,
        3108,
        1272,
        2538,
        750,
        10100,
        1500,
        1193,
        1992,
        9400,
        10100,
        1500,
        10074,
        801,
        1500,
        1093,
        2412,
        2460,
        3361,
        5379,
        1999,
        1961,
        1081,
        1000,
        1000,
        3408,
        1095,
        1500,
        2238,
        1500,
        3736,
        8520,
        2849,
        1000,
        1975,
        1000,
        1379,
        1882,
        20100,
        1500,
        1809,
        1697,
        2340,
        1000,
        1500,
        3167,
        1500,
        1000,
        3290,
        1000,
        750,
        1611,
        2286,
        3498,
        2445,
        1000,
        2878,
        6512,
        4451,
        2040,
        1500,
        500,
        1948,
        2592,
        4141,
        734,
        1500,
        1769,
        2854,
        7830,
        2034,
        2702,
        1935,
        5967,
        1500,
        5434,
        2002,
        2034,
        1000,
        3305,
        1500,
        4438,
        1500,
        1000,
        1000,
        1540,
        10108,
        2102,
        1000,
        2441,
        6039,
        1890,
        1862,
        1000,
        4640,
        1000,
        1000,
        2716,
        3027,
        1345,
        2633,
        1500,
        1500,
        500,
        500,
        2040,
        1662,
        1500,
        10100,
        3291,
        10720,
        1531,
        3164,
        1035,
        4293,
        1000,
        3640,
        2129,
        10074,
        750,
        3286,
        1955,
        1000,
        2626,
        1500,
        1093,
        988,
        2452,
        1496,
        3482,
        1500,
        1500,
        20100,
        1000,
        1500,
        2724,
        10100,
        20100,
        500,
        2872,
        1500,
        3164,
        2490,
        20100,
        1500,
        1701,
        2490,
        1948,
        1193,
        2979,
        2448,
        1500,
        1500,
        1000,
        1500,
        3875,
        1000,
        1500,
        3132,
        2342,
        500,
        1500,
        10994,
        2407,
        10100,
        3416,
        1000,
        2650,
        1000,
        1736,
        1000,
        1479,
        1000,
        1000,
        840,
        3053,
        2460,
        1832,
        1232,
        4027,
        2658,
        1000,
        1501,
        1000,
        2441,
        1992,
        1000,
        7830,
        4186,
        750,
        3737,
        1287,
        1678,
        1000,
        2535,
        3016,
        1500,
        1500,
        1500,
        1000,
        840,
        7141,
        1500,
        5967,
        5434,
        3332,
        2519,
        4386,
        1500,
        3654,
        1000,
        1000,
        5719,
        1000,
        20100,
        7514,
        2633,
        1500,
        1548,
        10100,
        1725,
        7830,
        4285,
        4280,
        1608,
        1697,
        3466,
        1000,
        2519,
        2872,
        1500,
        3132,
        5148,
        3737,
        3132,
        20100,
        1000,
        1000,
        3416,
        2668,
        3332,
        7106,
        3498,
        3324,
        3212,
        7488,
        1500,
        2688,
        3196,
        3361,
        1916,
        7038,
        6031,
        1500,
        1875,
        2538,
        1683,
        1536,
        20100,
        1500,
        2248,
        1500,
        4397,
        1500,
        5967,
        1000,
        1500,
        4294,
        1555,
        1679,
        10100,
        3332,
        1000,
        1500,
        1500,
        6138,
        6262,
        10100,
        1725,
        750,
        1697,
        2412,
        1000,
        2146,
        2407,
        4714,
        2975,
        3738,
        1000,
        7093,
        3557,
        2102,
        3205,
        2039,
        3408,
        1518,
        2005,
        3124,
        1500,
        1500,
        6392,
        4318,
        1608,
        748,
        3691,
        1375,
        8272,
        10100,
        20100,
        9180,
        1611,
        1000,
        1000,
        1500,
        10100,
        4914,
        7488,
        9504,
        2373,
        6031,
        1000,
        1849,
        1000,
        7514,
        1500,
        2190,
        1633,
        1436,
        2604,
        12015,
        1079,
        3378,
        1920,
        1500,
        1500,
        4169,
        891,
        3068,
        500,
        1500,
        2979,
        4682,
        2724,
        1500,
        1000,
        3161,
        4761,
        7038,
        6512,
        2272,
        1520,
        1500,
        2545,
        1697,
        1500,
        10100,
        1500,
        5967,
        7488,
        1764,
        1916,
        5796,
        1905,
        4533,
        10100,
        1000,
        6512,
        1809,
        4186,
        2670,
        500,
        2051,
        1495,
        5032,
        1500,
        3164,
        3164,
        1500,
        4386,
        1000,
        2668,
        2975,
        1000,
        699,
        3164,
        1999,
        1500,
        1699,
        4557,
        1500,
        3132,
        2545,
        1145,
        1500,
        10100,
        1000,
        2716,
        20100,
        20100,
        4065,
        1514,
        3809,
        1000,
        3691,
        500,
        5796,
        1725,
        1000,
        750,
        4301,
        10100,
        1000,
        2604,
        7038,
        9504,
        2345,
        3640,
        1979,
        2975,
        2054,
        1500,
        1961,
        1975,
        1663,
        3426,
        2217,
        3477,
        2034,
        2623,
        3104,
        2381,
        2002,
        1000,
        3774,
        2040,
        3480,
        4293,
        1000,
        1916,
        2390,
        5154,
        3238,
        500,
        2009,
        5107,
        4761,
        2752,
        1500,
        10100,
        8520,
        500,
        1000,
        1992,
        1500,
        1500,
        3196,
        1975,
        1000,
        1961,
        1000,
        1500,
        4441,
        2719,
        3640,
        1000,
        1500,
        1500,
        1000,
        750,
        10100,
        1500,
        20100,
        1500,
        10108,
        1000,
        500,
        20100,
        6600,
        7392,
        2525,
        3212,
        3383,
        1000,
        4076,
        4323,
        1012,
        1000,
        4854,
        1000,
        3304,
        10100,
        1500,
        4065,
        500,
        2272,
        2102,
        1862,
        8151,
        2358,
        4617,
        1522,
        1697,
        699,
        1000,
        4810,
        1500,
        1151,
        720,
        1445,
        4229,
        1500,
        1832,
        5148,
        2248,
        3108,
        20100,
        3291,
        1500,
        1882,
        1548,
        4708,
        1496,
        10100,
        1436,
        2373,
        5796,
        3685,
        1500,
        1500,
        1500,
        8520,
        1924,
        1500,
        1000,
        1000,
        5343,
        1000,
        2489,
        10100,
        3164,
        4640,
        500,
        4318,
        1496,
        1500,
        10100,
        2358,
        1000,
        1496,
        2752,
        1750,
        5220,
        2688,
        1992,
        6392,
        1000,
        1500,
        1632,
        2171,
        1776,
        1035,
        4865,
        7181,
        2186,
        1093,
        2407,
        1000,
        4232,
        6600,
        6623,
        3244,
        1000,
        1500,
        1500,
        1500,
        10100,
        1000,
        3027,
        1500,
        4262,
        3604,
        20100,
        7038,
        1500,
        1500,
        1935,
        4430,
        3080,
        840,
        10100,
        1611,
        2129,
        4536,
        2451,
        3774,
        4438,
        2550,
        1000,
        4025,
        4640,
        1000,
        5967,
        9592,
        1905,
        10100,
        4656,
        20100,
        2340,
        3305,
        1728,
        7514,
        1500,
        3104,
        4232,
        1000,
        10100,
        4386,
        2421,
        1961,
        3286,
        3291,
        1500,
        2372,
        1000,
        3334,
        10578,
        1590,
        2340,
        1835,
        1000,
        1000,
        2034,
        1536,
        1814,
        2530,
        1000,
        1785,
        1000,
        6262,
        750,
        1500,
        2195,
        1000,
        1500,
        6930,
        1500,
        4076,
        1500,
        3654,
        1000,
        10100,
        1924,
        1730,
        750,
        4065,
        1000,
        10560,
        3212,
        2545,
        750,
        4169,
        500,
        10578,
        1000,
        3009,
        5220,
        1600,
        5940,
        1916,
        1145,
        1500,
        10100,
        750,
        1000,
        20100,
        1593,
        500,
        3378,
        2929,
        1500,
        1500,
        10100,
        3390,
        1583,
        1193,
        1587,
        2102,
        1345,
        1000,
        500,
        1500,
        4318,
        2592,
        3654,
        2146,
        5343,
        1500,
        1000,
        2358,
        2146,
        4950,
        4506,
        1000,
        1500,
        1000,
        1518,
        3756,
        1500,
        3304,
        3658,
        2286,
        10074,
        4761,
        2854,
        891,
        20100,
        500,
        7830,
        1862,
        2034,
        10720,
        1500,
        2688,
        1500,
        6480,
        2460,
        4088,
        1287,
        1583,
        1500,
        4141,
        1445,
        3238,
        2854,
        2849,
        3000,
        4382,
        1000,
        1000,
        5147,
        1000,
        9180,
        2517,
        1048,
        5796,
        6392,
        3159,
        5148,
        1000,
        500,
        4301,
        1375,
        2227,
        5148,
        1000,
        1816,
        1489,
        2345,
        20100,
        2342,
        3161,
        1500,
        8151,
        1048,
        768,
        8190,
        1769,
        3108,
        2002,
        20100,
        1500,
        10100,
        2146,
        1890,
        1000,
        3674,
        1500,
        4836,
        1979,
        1500,
        1500,
        1000,
        1500,
        9504,
        1725,
        1980,
        1500,
        2288,
        2803,
        1375,
        10100,
        3265,
        1363,
        2490,
        500,
        1000,
        7848,
        2375,
        1496,
        1500,
        750,
        2668,
        5022,
        1835,
        1663,
        1500,
        3074,
        1000,
        2970,
        1000,
        1500,
        7848,
        6600,
        2658,
        2190,
        1500,
        10578,
        4065,
        1287,
        1632,
        3053,
        2085,
        2803,
        5107,
        4293,
        1536,
        1500,
        3074,
        3053,
        10100,
        1500,
        10100,
        2517,
        1673,
        3265,
        2876,
        6600,
        2373,
        1500,
        4761,
        8041,
        3361,
        1496,
        2034,
        1531,
        2163,
        3736,
        1000,
        2439,
        10100,
        4480,
        1000,
        1890,
        3930,
        1500,
        4229,
        1518,
        4186,
        2051,
        2803,
        3290,
        5967,
        4025,
        500,
        10100,
        1520,
        1500,
        1489,
        10074,
        4386,
        3654,
        1495,
        2878,
        2769,
        10257,
        2288,
        4318,
        9400,
        1500,
        10100,
        1000,
        3080,
        2421,
        1828,
        2424,
        1728,
        2486,
        5640,
        1500,
        1306,
        2086,
        2716,
        3205,
        2125,
        2626,
        1000,
        1000,
        1500,
        6480,
        1593,
        1500,
        3161,
        10100,
        2716,
        10578,
        10100,
        4229,
        750,
        1926,
        4430,
        10100,
        10100,
        1500,
        1000,
        3809,
        4293,
        1612,
        2407,
        5220,
        3286,
        2239,
        1830,
        4386,
        1500,
        10100,
        1000,
        1000,
        4797,
        3383,
        1500,
        3762,
        3600,
        1500,
        1000,
        1583,
        20100,
        1000,
        1518,
        4506,
        1000,
        5220,
        8188,
        1500,
        1980,
        1000,
        1287,
        2355,
        2766,
        1500,
        4679,
        3779,
        1983,
        5796,
        1924,
        750,
        4640,
        1520,
        1495,
        1500,
        20100,
        3654,
        5220,
        4232,
        7181,
        4557,
        1000,
        2805,
        1500,
        500,
        8520,
        1500,
        750,
        10074,
        840,
        20100,
        1980,
        864,
        750,
        10100,
        1000,
        750,
        1000,
        1924,
        1000,
        3280,
        4169,
        3068,
        2005,
        1500,
        1000,
        1000,
        4750,
        3999,
        1500,
        1306,
        2668,
        1500,
        3737,
        3600,
        7626,
        2719,
        4382,
        5544,
        20100,
        5154,
        2670,
        2266,
        3461,
        734,
        1500,
        1500,
        1500,
        7065,
        500,
        4229,
        6930,
        1506,
        500,
        3640,
        1000,
        1500,
        1500,
        2530,
        1500,
        864,
        3738,
        2407,
        3774,
        1500,
        1303,
        10100,
        4750,
        5343,
        4854,
        1000,
        1764,
        1916,
        1496,
        2163,
        1000,
        4536,
        6392,
        4148,
        1678,
        4761,
        2701,
        1916,
        2670,
        10100,
        20100,
        3674,
        1000,
        699,
        10560,
        1500,
        1500,
        2265,
        1633,
        4027,
        2272,
        2288,
        1500,
        6392,
        3762,
        1500,
        20100,
        3164,
        1500,
        5107,
        1500,
        2272,
        2349,
        1500,
        4397,
        1000,
        4451,
        1500,
        1000,
        1000,
        1992,
        2107,
        2421,
        10100,
        2251,
        9592,
        7770,
        1000,
        2052,
        9180,
        1555,
        7106,
        9504,
        5168,
        1000,
        1250,
        1500,
        3753,
        2803,
        1500,
        1679,
        500,
        10100,
        1012,
        1500,
        1000,
        3290,
        1600,
        2421,
        1000,
        3167,
        7141,
        2545,
        3654,
        1000,
        1905,
        2929,
        801,
        9504,
        2265,
        1095,
        2195,
        10100,
        3774,
        2303,
        3161,
        4956,
        4865,
        10720,
        4533,
        5147,
        1436,
        1844,
        10100,
        4950,
        2424,
        1500,
        4655,
        1000,
        4624,
        3304,
        1500,
        1725,
        1683,
        4557,
        1000,
        1500,
        4301,
        1000,
        3654,
        500,
        1000,
        4557,
        1992,
        1500,
        1000,
        3265,
        5032,
        2571,
        750,
        3292,
        1500,
        2658,
        1814,
        5640,
        1500,
        2519,
        3756,
        7181,
        3016,
        1000,
        2460,
        1992,
        1920,
        750,
        2818,
        1000,
        7038,
        3390,
        1387,
        3159,
        3674,
        2668,
        699,
        1536,
        1500,
        1890,
        1035,
        6930,
        2025,
        2571,
        1890,
        1673,
        4640,
        1611,
        10100,
        4386,
        1000,
        5967,
        8151,
        3408,
        1176,
        1000,
        6262,
        1500,
        1500,
        3390,
        10100,
        1697,
        2617,
        816,
        1345,
        2358,
        2890,
        10100,
        1000,
        3477,
        1000,
        1500,
        2586,
        2345,
        1500,
        8151,
        1000,
        2975,
        1500,
        1500,
        1008,
        2724,
        1590,
        2878,
        2086,
        5434,
        2571,
        1500,
        1500,
        9400,
        1992,
        1035,
        3835,
        1500,
        1000,
        1000,
        1379,
        4865,
        1500,
        2719,
        1500,
        1000,
        1500,
        2650,
        1000,
        1500,
        4854,
        1000,
        1500,
        1992,
        1000,
        3305,
        1500,
        2303,
        3875,
        1500,
        1000,
        1792,
        1992,
        1500,
        1500,
        1000,
        861,
        1000,
        5032,
        4865,
        2869,
        1000,
        1000,
        4293,
        1000,
        2837,
        2592,
        20100,
        10100,
        1500,
        1000,
        1500,
        750,
        1730,
        1000,
        2236,
        9504,
        2451,
        1000,
        3654,
        2342,
        2372,
        1500,
        2535,
        1809,
        2412,
        1500,
        10100,
        4836,
        4533,
        10100,
        5147,
        20100,
        2015,
        1506,
        3390,
        4810,
        5504,
        899,
        3155,
        1000,
        2702,
        1193,
        20100,
        9045,
        3674,
        1600,
        20100,
        2000,
        1548,
        2837,
        1000,
        1500,
        1000,
        10100,
        1000,
        2975,
        1500,
        4439,
        7106,
        1500,
        10100,
        6394,
        2441,
        1888,
        1500,
        1000,
        10074,
        2375,
        7056,
        1000,
        1035,
        2769,
        1679,
        2970,
        1500,
        10100,
        4285,
        10074,
        1176,
        1345,
        1844,
        1303,
        1500,
        2752,
        1000,
        2854,
        1000,
        3016,
        4186,
        2970,
        4294,
        1500,
        2358,
        1000,
        1000,
        1606,
        1000,
        3999,
        1500,
        1035,
        1000,
        3591,
        1500,
        3753,
        3461,
        1000,
        1500,
        3737,
        1000,
        2626,
        1500,
        1000,
        1000,
        2854,
        1000,
        10100,
        6480,
        1000,
        4750,
        2670,
        1000,
        1665,
        2530,
        1000,
        1000,
        3582,
        1916,
        1000,
        1500,
        1500,
        3685,
        6394,
        3196,
        20100,
        1587,
        2517,
        1500,
        20100,
        2854,
        2002,
        1785,
        2390,
        1500,
        500,
        1180,
        3999,
        1926,
        1000,
        2034,
        1387,
        4262,
        1000,
        2805,
        2517,
        3654,
        1890,
        1500,
        20100,
        1506,
        2448,
        2519,
        20100,
        4229,
        1415,
        3361,
        3835,
        1699,
        5544,
        6080,
        4708,
        8520,
        2342,
        8520,
        4877,
        10100,
        2623,
        1000,
        1048,
        1500,
        5544,
        2039,
        10100,
        1496,
        3674,
        1849,
        3955,
        1000,
        10720,
        4186,
        2571,
        1000,
        2766,
        2545,
        1500,
        1673,
        6512,
        1776,
        2805,
        1500,
        4557,
        5077,
        1287,
        2373,
        1000,
        1500,
        4557,
        1008,
        1905,
        2340,
        3390,
        2390,
        4401,
        1000,
        2034,
        1875,
        1500,
        2460,
        1496,
        1000,
        2535,
        8272,
        1000,
        2373,
        9400,
        3670,
        9504,
        2340,
        10100,
        990,
        20100,
        1000,
        5107,
        1500,
        9504,
        20100,
        1809,
        1600,
        600,
        5147,
        3955,
        1973,
        1999,
        10994,
        1500,
        3779,
        1955,
        10100,
        1832,
        7038,
        3167,
        8520,
        1000,
        8520,
        1520,
        1000,
        2670,
        2970,
        7038,
        1000,
        1500,
        2803,
        1500,
        3292,
        1387,
        12015,
        3212,
        3291,
        1697,
        1890,
        500,
        1830,
        1500,
        4247,
        7038,
        1000,
        4459,
        3591,
        1000,
        1000,
        1500,
        1500,
        10100,
        1250,
        1000,
        7440,
        1701,
        1012,
        10100,
        929,
        1000,
        2658,
        10100,
        1500,
        1500,
        2358,
        1029,
        1500,
        4679,
        1500,
        9180,
        2239,
        10578,
        7141,
        3304,
        1500,
        1000,
        5220,
        10100,
        1514,
        2074,
        10100,
        1961,
        1500,
        3074,
        5940,
        3164,
        6512,
        7038,
        1000,
        2600,
        2129,
        2251,
        2002,
        20100,
        1242,
        4624,
        3304,
        1000,
        500,
        6394,
        2975,
        1500,
        840,
        3265,
        2688,
        9724,
        2272,
        1000,
        2373,
        3080,
        1000,
        1500,
        1683,
        1500,
        1500,
        5544,
        2342,
        2489,
        2051,
        1500,
        1242,
        1500,
        9324,
        8520,
        2146,
        10074,
        1500,
        1974,
        500,
        3377,
        4655,
        2592,
        1500,
        1081,
        2658,
        1500,
        4836,
        1000,
        5967,
        1500,
        3334,
        3774,
        3332,
        1000,
        20100,
        1000,
        7488,
        1785,
        5796,
        2650,
        1500,
        1995,
        1500,
        7830,
        1000,
        1500,
        10100,
        10100,
        10100,
        5719,
        1764,
        1500,
        1500,
        5032,
        1500,
        1612,
        2837,
        1000,
        2002,
        1662,
        5220,
        1932,
        3053,
        1000,
        2349,
        6392,
        1982,
        2129,
        1500,
        3132,
        1000,
        1496,
        1500,
        1000,
        1500,
        1832,
        4640,
        1232,
        2125,
        1000,
        3670,
        10100,
        2489,
        1701,
        1500,
        3477,
        3068,
        1081,
        1000,
        10100,
        1095,
        20100,
        2766,
        6480,
        4332,
        2390,
        1000,
        1500,
        1500,
        2448,
        1000,
        1000,
        3390,
        2342,
        20100,
        2286,
        1555,
        2719,
        4594,
        1750,
        1500,
        1992,
        1732,
        7056,
        2805,
        6512,
        3332,
        2058,
        6512,
        1000,
        2125,
        2626,
        9324,
        5640,
        1303,
        2421,
        2015,
        20100,
        2441,
        10100,
        4877,
        2617,
        9400,
        1000,
        2869,
        1500,
        1000,
        1500,
        1875,
        1287,
        4877,
        20100,
        1000,
        1375,
        4148,
        1600,
        8190,
        10100,
        1608,
        10100,
        3753,
        750,
        1000,
        2266,
        1000,
        1500,
        750,
        3640,
        1242,
        2658,
        7038,
        3196,
        2107,
        500,
        3477,
        3654,
        3360,
        1000,
        2439,
        2452,
        4538,
        1000,
        1500,
        1830,
        2805,
        1500,
        1500,
        3736,
        1500,
        1000,
        5022,
        5640,
        10100,
        4557,
        2724,
        750,
        1500,
        1000,
        2451,
        1000,
        1242,
        1000,
        1500,
        3461,
        1500,
        1500,
        4557,
        6789,
        1000,
        2102,
        1500,
        3332,
        3748,
        2517,
        3104,
        1665,
        1500,
        1000,
        1935,
        1079,
        1375,
        2650,
        20100,
        1000,
        1000,
        1500,
        1890,
        1000,
        1500,
        1000,
        20100,
        3748,
        1935,
        3000,
        1000,
        3161,
        10100,
        3748,
        7065,
        2490,
        1888,
        3466,
        2051,
        2217,
        1500,
        1500,
        2034,
        3691,
        3305,
        3774,
        1500,
        3334,
        750,
        7488,
        1844,
        1500,
        864,
        4065,
        6480,
        1415,
        10100,
        2658,
        10100,
        5434,
        4708,
        1500,
        2412,
        1500,
        2039,
        1500,
        1662,
        1905,
        1000,
        4439,
        1000,
        1000,
        3674,
        10100,
        1633,
        4538,
        1999,
        2015,
        1000,
        3104,
        4536,
        5106,
        1500,
        2340,
        990,
        1500,
        1540,
        4386,
        1500,
        1000,
        1000,
        4761,
        2251,
        4836,
        3640,
        1973,
        891,
        4280,
        7065,
        4624,
        1000,
        1000,
        1000,
        3108,
        1000,
        1375,
        4533,
        1593,
        1730,
        3377,
        1500,
        1518,
        1000,
        3736,
        1500,
        864,
        1500,
        1000,
        20100,
        1496,
        6480,
        500,
        4877,
        1079,
        4836,
        1000,
        1500,
        5107,
        10100,
        1500,
        3719,
        1081,
        3332,
        2390,
        2448,
        2724,
        4533,
        3293,
        8188,
        1000,
        1180,
        4247,
        1500,
        1000,
        4438,
        6031,
        1540,
        1000,
        7106,
        3132,
        2403,
        3737,
        3167,
        1489,
        1785,
        1000,
        1500,
        1500,
        2719,
        2217,
        1531,
        6512,
        1809,
        20100,
        3304,
        10100,
        3332,
        720,
        2854,
        1000,
        1250,
        3390,
        1500,
        3918,
        7093,
        4640,
        1500,
        2146,
        1500,
        1500,
        7106,
        4186,
        1000,
        4441,
        1000,
        1000,
        20100,
        3009,
        2146,
        3016,
        2190,
        1000,
        4588,
        1000,
        5220,
        1000,
        6080,
        1000,
        20100,
        2592,
        1830,
        2236,
        1000,
        1000,
        1500,
        4285,
        4229,
        2002,
        4594,
        500,
        8520,
        12190,
        988,
        3691,
        20100,
        5967,
        6031,
        3604,
        1520,
        2345,
        1000,
        1500
    ],
    "n_conss": [
        4490,
        750,
        3488,
        1450,
        500,
        1940,
        2232,
        499,
        499,
        499,
        660,
        4463,
        3597,
        750,
        499,
        750,
        2092,
        724,
        646,
        1539,
        499,
        1007,
        750,
        977,
        2605,
        805,
        1930,
        3245,
        1898,
        770,
        20301,
        4182,
        4948,
        1741,
        1692,
        2496,
        749,
        775,
        1591,
        679,
        2124,
        4913,
        2145,
        749,
        499,
        2286,
        754,
        750,
        499,
        749,
        1885,
        1571,
        1336,
        1837,
        1522,
        499,
        499,
        3548,
        20301,
        1476,
        819,
        4961,
        1224,
        2439,
        2294,
        10200,
        679,
        2316,
        4155,
        499,
        3001,
        3757,
        3066,
        3260,
        1449,
        10201,
        2136,
        500,
        2854,
        3420,
        749,
        1636,
        1956,
        750,
        2413,
        3205,
        905,
        2152,
        1109,
        1522,
        2241,
        2260,
        3109,
        679,
        3221,
        2239,
        500,
        850,
        722,
        749,
        3167,
        499,
        1183,
        498,
        905,
        750,
        2439,
        749,
        1802,
        1139,
        1779,
        750,
        3544,
        1823,
        2739,
        2112,
        2225,
        2136,
        2016,
        1668,
        749,
        500,
        674,
        1797,
        3635,
        750,
        749,
        1602,
        2256,
        750,
        2334,
        1762,
        4385,
        2571,
        10198,
        1522,
        2907,
        1780,
        499,
        1100,
        819,
        1723,
        3518,
        775,
        4124,
        2728,
        1936,
        1915,
        4212,
        519,
        1117,
        1712,
        675,
        3050,
        1797,
        1884,
        2904,
        3505,
        1676,
        20301,
        750,
        20301,
        3205,
        1535,
        4558,
        2201,
        3511,
        2238,
        1923,
        3897,
        499,
        2289,
        750,
        499,
        500,
        2013,
        2401,
        1881,
        1336,
        2823,
        750,
        897,
        749,
        1430,
        613,
        499,
        1741,
        2239,
        749,
        4678,
        2728,
        2069,
        10200,
        1723,
        750,
        754,
        1920,
        1880,
        750,
        4219,
        1602,
        750,
        500,
        3852,
        812,
        1958,
        3510,
        843,
        3109,
        2238,
        1832,
        1918,
        3851,
        1779,
        1891,
        1215,
        20301,
        1771,
        4241,
        812,
        10200,
        789,
        1993,
        1758,
        1650,
        3021,
        2649,
        1050,
        2942,
        754,
        749,
        3134,
        1104,
        1923,
        1703,
        10200,
        2756,
        2060,
        2263,
        819,
        499,
        2149,
        2424,
        4653,
        740,
        2131,
        10200,
        2543,
        499,
        2452,
        1050,
        3116,
        2660,
        873,
        2133,
        592,
        1825,
        750,
        750,
        499,
        1568,
        673,
        499,
        498,
        1928,
        2016,
        819,
        3074,
        2552,
        1290,
        1911,
        749,
        1956,
        3041,
        499,
        3983,
        2429,
        1936,
        1636,
        1422,
        2344,
        1172,
        2262,
        3787,
        873,
        3639,
        2493,
        1898,
        4993,
        2565,
        750,
        20301,
        1387,
        787,
        2016,
        499,
        1257,
        1554,
        10200,
        499,
        2717,
        500,
        1006,
        1449,
        4524,
        499,
        932,
        750,
        2016,
        750,
        749,
        3153,
        2486,
        1766,
        1554,
        2016,
        1723,
        10200,
        500,
        2145,
        674,
        749,
        1382,
        1241,
        2658,
        750,
        805,
        2704,
        4674,
        500,
        750,
        1622,
        750,
        4507,
        750,
        2092,
        1815,
        1741,
        4661,
        2595,
        1035,
        1671,
        750,
        749,
        2737,
        500,
        3135,
        1923,
        617,
        10199,
        1755,
        2497,
        2605,
        750,
        1861,
        1781,
        2070,
        1825,
        499,
        749,
        2118,
        3221,
        2303,
        2497,
        4246,
        2445,
        10200,
        499,
        3625,
        2131,
        2712,
        500,
        4430,
        2146,
        2396,
        1139,
        1697,
        499,
        1035,
        2402,
        3388,
        2378,
        499,
        20301,
        1832,
        499,
        1781,
        1865,
        2069,
        3279,
        10201,
        2413,
        1950,
        500,
        750,
        750,
        1557,
        500,
        912,
        4300,
        3599,
        2235,
        3305,
        498,
        2853,
        1936,
        2543,
        1038,
        3200,
        2141,
        617,
        10200,
        499,
        1565,
        499,
        1498,
        10200,
        2577,
        10200,
        2366,
        2520,
        10200,
        1776,
        1509,
        20301,
        1668,
        789,
        1717,
        905,
        2486,
        1622,
        2002,
        3573,
        750,
        750,
        2394,
        2877,
        1198,
        500,
        4524,
        2916,
        2181,
        605,
        10201,
        750,
        500,
        4344,
        4752,
        873,
        3379,
        1898,
        784,
        1431,
        20301,
        4251,
        1103,
        1899,
        749,
        878,
        4468,
        2854,
        750,
        4296,
        10200,
        1894,
        1933,
        1500,
        2316,
        1842,
        1668,
        749,
        749,
        1823,
        996,
        1923,
        2723,
        2211,
        2614,
        1838,
        1306,
        499,
        1737,
        1854,
        499,
        2136,
        499,
        750,
        4085,
        20301,
        2146,
        1391,
        749,
        1958,
        2029,
        10200,
        787,
        2081,
        749,
        749,
        750,
        2930,
        749,
        3312,
        819,
        750,
        4124,
        2130,
        1934,
        1923,
        750,
        2487,
        2378,
        1958,
        749,
        749,
        2918,
        1612,
        805,
        749,
        1215,
        499,
        1723,
        1821,
        1226,
        749,
        2652,
        4577,
        20301,
        4240,
        901,
        749,
        499,
        3089,
        750,
        750,
        500,
        1168,
        568,
        1779,
        499,
        499,
        749,
        4085,
        2122,
        3075,
        750,
        729,
        499,
        1079,
        2350,
        499,
        499,
        1942,
        750,
        749,
        2765,
        1172,
        2284,
        2006,
        1923,
        2016,
        2466,
        2878,
        2013,
        679,
        812,
        3946,
        897,
        1452,
        3450,
        2290,
        852,
        749,
        10200,
        914,
        2902,
        2250,
        20301,
        750,
        499,
        499,
        3050,
        2486,
        2409,
        3285,
        1458,
        499,
        784,
        750,
        2853,
        2070,
        1936,
        3032,
        611,
        499,
        1780,
        750,
        2224,
        2469,
        4987,
        3597,
        3491,
        1821,
        10200,
        20301,
        500,
        4606,
        1618,
        2728,
        1098,
        499,
        2915,
        2321,
        1788,
        2649,
        2424,
        4533,
        1400,
        1636,
        2654,
        726,
        2497,
        499,
        750,
        750,
        1925,
        3341,
        2260,
        784,
        1316,
        500,
        1905,
        1885,
        499,
        1783,
        2601,
        499,
        4085,
        20301,
        499,
        3476,
        749,
        3509,
        499,
        500,
        1786,
        1362,
        2957,
        1812,
        1571,
        1892,
        1070,
        10200,
        749,
        2975,
        1828,
        750,
        2931,
        750,
        1934,
        20301,
        2160,
        3776,
        2585,
        1976,
        2638,
        1507,
        3205,
        750,
        2136,
        749,
        1800,
        3019,
        3131,
        499,
        568,
        4514,
        1176,
        499,
        4762,
        1823,
        3476,
        1865,
        961,
        1911,
        750,
        10201,
        4094,
        4876,
        1584,
        750,
        3851,
        2394,
        4041,
        1599,
        4156,
        2181,
        499,
        750,
        500,
        749,
        20301,
        499,
        1912,
        1699,
        520,
        2481,
        3319,
        3491,
        20301,
        4246,
        1467,
        711,
        3665,
        499,
        1706,
        2238,
        750,
        20301,
        2016,
        499,
        4494,
        499,
        2631,
        3483,
        1844,
        1838,
        1936,
        1871,
        2136,
        2803,
        3506,
        10200,
        2178,
        10200,
        2792,
        2307,
        2309,
        499,
        1936,
        2314,
        947,
        568,
        499,
        4111,
        1703,
        4344,
        749,
        4050,
        499,
        749,
        4293,
        750,
        1178,
        1188,
        2136,
        901,
        2004,
        750,
        1726,
        2093,
        750,
        784,
        1905,
        499,
        499,
        619,
        499,
        2016,
        1802,
        616,
        1893,
        1579,
        2338,
        1495,
        749,
        500,
        1942,
        2319,
        499,
        749,
        499,
        605,
        1978,
        499,
        3599,
        3075,
        10200,
        10200,
        2649,
        2486,
        603,
        1783,
        750,
        879,
        2917,
        1797,
        1336,
        749,
        2684,
        749,
        3089,
        3290,
        4344,
        499,
        942,
        740,
        1335,
        2088,
        500,
        2439,
        1783,
        750,
        1838,
        694,
        4240,
        1734,
        2649,
        750,
        4752,
        2999,
        905,
        750,
        1600,
        749,
        1498,
        1449,
        4049,
        805,
        1863,
        3088,
        2129,
        1933,
        3488,
        2937,
        499,
        750,
        1282,
        1366,
        499,
        749,
        2299,
        2319,
        977,
        1935,
        1923,
        499,
        1737,
        1320,
        20301,
        2396,
        2486,
        2226,
        2105,
        1574,
        843,
        3056,
        3918,
        1786,
        1178,
        4130,
        2307,
        20301,
        499,
        499,
        750,
        1139,
        726,
        499,
        1783,
        500,
        1104,
        1781,
        499,
        2429,
        711,
        499,
        4490,
        1967,
        1155,
        10200,
        4643,
        498,
        499,
        2215,
        499,
        10200,
        499,
        750,
        2291,
        1300,
        592,
        749,
        1010,
        879,
        750,
        2215,
        10200,
        750,
        750,
        2831,
        10201,
        3088,
        1746,
        3759,
        749,
        1010,
        1885,
        1168,
        1475,
        10199,
        1498,
        2658,
        3125,
        2571,
        775,
        3053,
        10200,
        750,
        749,
        1240,
        10200,
        2486,
        1749,
        722,
        2587,
        500,
        780,
        499,
        750,
        1138,
        1842,
        1860,
        10200,
        1525,
        749,
        799,
        499,
        749,
        3171,
        2712,
        2324,
        750,
        2452,
        1925,
        1187,
        905,
        20301,
        1854,
        749,
        2354,
        749,
        1312,
        879,
        3089,
        1450,
        749,
        499,
        1599,
        2282,
        4606,
        2135,
        851,
        1867,
        499,
        2626,
        812,
        619,
        1936,
        10200,
        1805,
        588,
        2385,
        520,
        568,
        499,
        750,
        2178,
        499,
        2408,
        1100,
        2287,
        499,
        750,
        1892,
        749,
        784,
        1498,
        499,
        1993,
        749,
        3095,
        20301,
        679,
        750,
        499,
        10199,
        499,
        2428,
        750,
        499,
        1604,
        749,
        4286,
        3509,
        873,
        1517,
        4188,
        1035,
        749,
        1215,
        2486,
        643,
        2643,
        1892,
        3494,
        2493,
        499,
        499,
        1319,
        3005,
        499,
        499,
        1884,
        2685,
        500,
        749,
        20301,
        2429,
        750,
        499,
        1976,
        2608,
        1241,
        499,
        1169,
        1494,
        749,
        10200,
        1781,
        2643,
        499,
        1449,
        499,
        10200,
        2241,
        749,
        1198,
        3311,
        2526,
        750,
        2181,
        2013,
        4694,
        499,
        2064,
        3507,
        499,
        1010,
        2975,
        499,
        3545,
        1982,
        1571,
        3509,
        499,
        749,
        3625,
        779,
        850,
        750,
        2975,
        2925,
        10201,
        1958,
        2925,
        20301,
        2136,
        3156,
        2910,
        499,
        812,
        2712,
        3002,
        1816,
        750,
        3145,
        4164,
        1450,
        2016,
        754,
        4561,
        1609,
        1010,
        2173,
        750,
        20301,
        749,
        863,
        20301,
        1762,
        2750,
        1832,
        686,
        500,
        750,
        750,
        20301,
        913,
        1771,
        1315,
        2526,
        1450,
        20301,
        3430,
        499,
        2649,
        2092,
        499,
        2099,
        4022,
        3228,
        750,
        750,
        1800,
        750,
        1545,
        2669,
        897,
        1832,
        1100,
        4037,
        674,
        750,
        499,
        1925,
        499,
        1198,
        1571,
        3161,
        749,
        749,
        1792,
        500,
        3249,
        2029,
        2241,
        3167,
        499,
        1671,
        500,
        3519,
        500,
        2226,
        819,
        499,
        750,
        819,
        2053,
        499,
        1273,
        2069,
        2002,
        10199,
        4353,
        499,
        2924,
        10200,
        20301,
        592,
        1756,
        2308,
        2966,
        1142,
        2131,
        2928,
        10200,
        750,
        1103,
        819,
        2497,
        10200,
        750,
        2739,
        727,
        750,
        1010,
        2305,
        1010,
        3202,
        1635,
        1668,
        1863,
        619,
        499,
        499,
        3257,
        1000,
        749,
        2112,
        749,
        3565,
        2319,
        2645,
        499,
        1857,
        499,
        1257,
        1766,
        20301,
        749,
        847,
        1587,
        2032,
        499,
        749,
        3021,
        750,
        499,
        3131,
        499,
        2901,
        1290,
        2107,
        3341,
        2312,
        499,
        2656,
        1976,
        4262,
        913,
        750,
        1909,
        1851,
        2485,
        3967,
        675,
        750,
        901,
        2718,
        2286,
        1908,
        2562,
        1818,
        1825,
        749,
        1771,
        977,
        1893,
        499,
        3145,
        750,
        4054,
        750,
        499,
        500,
        811,
        2486,
        1978,
        499,
        2294,
        1783,
        1781,
        1732,
        499,
        1571,
        499,
        500,
        2577,
        2861,
        1224,
        2497,
        749,
        749,
        1932,
        1932,
        913,
        1553,
        750,
        10200,
        3123,
        2608,
        1365,
        1139,
        617,
        4114,
        499,
        3361,
        2004,
        2739,
        2909,
        1306,
        1832,
        499,
        2511,
        749,
        1010,
        588,
        2295,
        740,
        3232,
        750,
        749,
        20301,
        499,
        749,
        2609,
        10200,
        20301,
        1899,
        2704,
        749,
        1139,
        2216,
        20301,
        750,
        1591,
        2237,
        1851,
        1103,
        2836,
        2316,
        749,
        749,
        500,
        750,
        3533,
        499,
        749,
        2991,
        2232,
        1927,
        750,
        2849,
        1035,
        10200,
        3253,
        499,
        2512,
        499,
        818,
        500,
        1385,
        500,
        499,
        520,
        2903,
        1010,
        1696,
        692,
        3661,
        2501,
        499,
        1400,
        499,
        2209,
        819,
        499,
        2286,
        4040,
        2916,
        3573,
        1168,
        1568,
        499,
        2377,
        1168,
        749,
        749,
        749,
        499,
        520,
        1993,
        749,
        1825,
        1771,
        3171,
        2382,
        4240,
        749,
        3517,
        500,
        500,
        2065,
        499,
        20301,
        2069,
        2497,
        750,
        1461,
        10200,
        789,
        2286,
        4105,
        4087,
        711,
        1587,
        2906,
        499,
        2405,
        2751,
        750,
        2975,
        1756,
        3519,
        2704,
        20301,
        499,
        500,
        3162,
        1100,
        3199,
        1925,
        3341,
        3167,
        3053,
        2092,
        749,
        2547,
        3050,
        3202,
        1802,
        1923,
        1891,
        749,
        1780,
        2333,
        1545,
        754,
        20301,
        750,
        2145,
        749,
        4212,
        750,
        1825,
        499,
        749,
        1741,
        1396,
        777,
        10200,
        3171,
        499,
        749,
        749,
        1786,
        1882,
        10200,
        789,
        2911,
        1568,
        2284,
        499,
        914,
        1035,
        4558,
        2831,
        3597,
        500,
        2013,
        3420,
        1978,
        3050,
        1817,
        3257,
        726,
        1886,
        2968,
        750,
        750,
        1838,
        4171,
        711,
        652,
        3524,
        679,
        2424,
        10201,
        20301,
        2250,
        1375,
        499,
        499,
        750,
        10200,
        4717,
        2092,
        2452,
        2241,
        1891,
        499,
        1734,
        499,
        2069,
        750,
        2064,
        775,
        1233,
        1104,
        2907,
        996,
        3216,
        1666,
        750,
        749,
        3991,
        604,
        2921,
        1920,
        750,
        2769,
        4311,
        2587,
        750,
        500,
        3001,
        4571,
        1923,
        1976,
        2146,
        1375,
        750,
        2263,
        1434,
        750,
        10200,
        749,
        1825,
        2092,
        873,
        1676,
        2016,
        1788,
        4379,
        10199,
        500,
        1976,
        847,
        4009,
        2283,
        1911,
        1701,
        1408,
        1792,
        750,
        1139,
        1139,
        749,
        4240,
        499,
        1100,
        2854,
        499,
        610,
        1139,
        1885,
        749,
        1553,
        1467,
        750,
        2818,
        2418,
        1040,
        750,
        10200,
        499,
        2528,
        20301,
        20301,
        3857,
        1382,
        3668,
        499,
        3524,
        1923,
        2016,
        789,
        499,
        2925,
        4124,
        10200,
        499,
        1104,
        1923,
        2452,
        2201,
        3485,
        1863,
        2735,
        879,
        750,
        1739,
        1857,
        1554,
        3153,
        2070,
        3308,
        1893,
        2498,
        2978,
        2254,
        977,
        499,
        1431,
        913,
        3331,
        4114,
        499,
        1740,
        2260,
        4961,
        2907,
        1933,
        1892,
        4914,
        4606,
        2587,
        750,
        10200,
        2319,
        1910,
        499,
        819,
        749,
        750,
        3027,
        1857,
        499,
        1862,
        499,
        750,
        4293,
        2556,
        3463,
        499,
        750,
        750,
        500,
        2921,
        10200,
        749,
        20301,
        749,
        2486,
        499,
        1912,
        20301,
        1864,
        2226,
        2303,
        3041,
        3249,
        499,
        3900,
        3967,
        592,
        499,
        4694,
        499,
        1198,
        10201,
        750,
        3918,
        1943,
        2081,
        1979,
        1665,
        2261,
        2228,
        4430,
        1410,
        1587,
        633,
        499,
        4617,
        749,
        1009,
        634,
        1346,
        4081,
        749,
        1716,
        1756,
        2122,
        2917,
        20301,
        3171,
        750,
        1766,
        1444,
        4556,
        1261,
        10201,
        1336,
        2238,
        2016,
        3339,
        750,
        750,
        749,
        2319,
        1795,
        750,
        499,
        499,
        1885,
        500,
        2358,
        10200,
        1139,
        1571,
        1935,
        4050,
        740,
        749,
        10200,
        2162,
        500,
        1243,
        2607,
        1640,
        1755,
        2547,
        819,
        1838,
        499,
        750,
        1525,
        2055,
        1508,
        617,
        1703,
        2181,
        2039,
        994,
        1035,
        500,
        4055,
        1864,
        1979,
        3089,
        499,
        749,
        749,
        749,
        10201,
        499,
        2883,
        749,
        4084,
        3309,
        20301,
        1923,
        749,
        750,
        1798,
        4085,
        2955,
        520,
        10200,
        1311,
        2004,
        1666,
        2309,
        1431,
        4286,
        2433,
        499,
        3851,
        1571,
        499,
        1825,
        2712,
        1769,
        10200,
        4468,
        20301,
        2210,
        3161,
        1599,
        2069,
        750,
        2926,
        4085,
        499,
        10201,
        4240,
        2315,
        1842,
        1306,
        3095,
        749,
        2034,
        500,
        3177,
        2658,
        1484,
        2210,
        1726,
        499,
        499,
        1908,
        754,
        1701,
        2250,
        499,
        805,
        499,
        1882,
        2891,
        749,
        2070,
        499,
        750,
        2178,
        749,
        3931,
        750,
        3377,
        499,
        10200,
        1816,
        1604,
        2928,
        3888,
        499,
        2526,
        3055,
        2407,
        2915,
        3795,
        1925,
        2658,
        499,
        2859,
        1755,
        784,
        2068,
        1802,
        1058,
        749,
        10200,
        2937,
        500,
        20301,
        787,
        1917,
        3245,
        2745,
        750,
        750,
        10200,
        1273,
        1476,
        1079,
        729,
        1955,
        1081,
        500,
        1915,
        750,
        4171,
        2469,
        3491,
        914,
        1885,
        750,
        499,
        2228,
        914,
        1622,
        4186,
        498,
        749,
        499,
        726,
        3585,
        780,
        1198,
        3379,
        2175,
        2649,
        4433,
        2676,
        605,
        20301,
        1915,
        2286,
        1321,
        1834,
        2608,
        750,
        2547,
        749,
        1930,
        1010,
        3914,
        1187,
        1458,
        750,
        3997,
        1366,
        3082,
        2590,
        2463,
        2877,
        3960,
        499,
        500,
        4954,
        499,
        2250,
        2405,
        943,
        2016,
        1838,
        2817,
        1756,
        499,
        1924,
        4154,
        678,
        2121,
        1756,
        499,
        1712,
        1370,
        2084,
        20301,
        2210,
        3019,
        749,
        2261,
        957,
        696,
        2327,
        901,
        2827,
        977,
        20301,
        750,
        10200,
        914,
        850,
        499,
        3537,
        749,
        4542,
        1870,
        750,
        750,
        499,
        749,
        2452,
        789,
        878,
        749,
        2186,
        2558,
        679,
        10200,
        3135,
        1271,
        2354,
        1916,
        500,
        2178,
        1007,
        1374,
        749,
        2910,
        1100,
        1602,
        1572,
        1554,
        749,
        1226,
        499,
        1201,
        500,
        750,
        2178,
        1864,
        2524,
        2064,
        749,
        2658,
        3825,
        1168,
        1470,
        2823,
        1943,
        2684,
        4914,
        4017,
        754,
        749,
        1226,
        2928,
        10200,
        749,
        10200,
        2265,
        1566,
        2938,
        2742,
        1864,
        2226,
        750,
        4606,
        2287,
        3211,
        1380,
        1750,
        1430,
        863,
        3476,
        500,
        2285,
        10200,
        4329,
        499,
        850,
        3698,
        749,
        3984,
        726,
        4009,
        1936,
        2660,
        3131,
        1825,
        3794,
        1923,
        10200,
        1387,
        750,
        1353,
        2739,
        4209,
        3517,
        1181,
        2707,
        2652,
        2543,
        2160,
        4142,
        2497,
        749,
        10201,
        499,
        2930,
        2292,
        1702,
        2291,
        1502,
        2259,
        1779,
        749,
        1164,
        1972,
        2577,
        3075,
        1898,
        2487,
        499,
        499,
        749,
        1930,
        787,
        750,
        2898,
        10200,
        2600,
        2658,
        10200,
        4049,
        2897,
        1748,
        4278,
        10200,
        10200,
        749,
        499,
        3668,
        4114,
        812,
        1035,
        1755,
        1306,
        2112,
        1659,
        4010,
        750,
        10201,
        499,
        499,
        1797,
        3249,
        749,
        3479,
        1222,
        750,
        499,
        1476,
        20301,
        500,
        726,
        4323,
        500,
        1755,
        2428,
        750,
        878,
        499,
        1135,
        1994,
        2631,
        750,
        4461,
        3616,
        1757,
        2016,
        1643,
        2894,
        1571,
        1414,
        1358,
        750,
        20301,
        3491,
        1755,
        4056,
        2183,
        1467,
        499,
        2641,
        749,
        1921,
        2319,
        749,
        2884,
        2739,
        520,
        20301,
        878,
        604,
        2923,
        10200,
        500,
        2928,
        499,
        1816,
        499,
        3070,
        3990,
        2921,
        1885,
        749,
        499,
        499,
        4592,
        1449,
        749,
        1215,
        1100,
        750,
        3458,
        1222,
        2046,
        2556,
        4231,
        1854,
        20301,
        4818,
        2531,
        2046,
        3298,
        616,
        750,
        750,
        750,
        2181,
        1935,
        3984,
        2178,
        1376,
        1921,
        3485,
        499,
        749,
        749,
        2225,
        750,
        604,
        3537,
        1035,
        1431,
        749,
        1215,
        10200,
        4592,
        1885,
        4694,
        499,
        873,
        1821,
        1374,
        863,
        499,
        1666,
        1838,
        3973,
        1352,
        4606,
        2564,
        1802,
        2532,
        10199,
        20301,
        3537,
        500,
        632,
        2526,
        749,
        749,
        2158,
        775,
        3851,
        2125,
        2146,
        749,
        1838,
        3626,
        749,
        20301,
        1139,
        750,
        4881,
        750,
        2146,
        2212,
        749,
        4085,
        499,
        4262,
        750,
        499,
        500,
        819,
        1988,
        2292,
        10200,
        1952,
        2712,
        2235,
        499,
        856,
        2250,
        1322,
        1925,
        2452,
        1764,
        499,
        673,
        749,
        3352,
        2419,
        749,
        777,
        1916,
        10200,
        592,
        750,
        499,
        3131,
        784,
        2292,
        499,
        2995,
        1993,
        2407,
        3306,
        499,
        1647,
        2777,
        718,
        2452,
        2145,
        952,
        2090,
        10200,
        1431,
        2177,
        2838,
        4440,
        1703,
        2608,
        4344,
        4953,
        1337,
        1507,
        10200,
        1622,
        2147,
        749,
        4501,
        499,
        1522,
        1198,
        749,
        789,
        1322,
        1467,
        499,
        750,
        4124,
        499,
        3492,
        1912,
        499,
        1467,
        819,
        750,
        500,
        3135,
        1792,
        2402,
        2911,
        2995,
        750,
        2314,
        1701,
        1779,
        749,
        2382,
        3527,
        2182,
        1168,
        499,
        1010,
        819,
        1815,
        2902,
        2688,
        499,
        1923,
        1215,
        1259,
        3032,
        3509,
        1100,
        610,
        754,
        750,
        850,
        617,
        2178,
        897,
        2445,
        850,
        1543,
        1571,
        1498,
        10200,
        4144,
        499,
        1825,
        2261,
        3280,
        616,
        499,
        1882,
        750,
        749,
        1215,
        10200,
        1605,
        2480,
        709,
        1139,
        2228,
        2772,
        10200,
        499,
        3327,
        498,
        749,
        2402,
        2201,
        749,
        2261,
        499,
        2761,
        750,
        750,
        568,
        2372,
        1484,
        2732,
        1916,
        1771,
        2424,
        750,
        750,
        2497,
        819,
        617,
        3694,
        750,
        500,
        499,
        1274,
        1703,
        749,
        2541,
        749,
        499,
        750,
        2302,
        500,
        750,
        4694,
        499,
        749,
        819,
        500,
        3109,
        750,
        2177,
        3736,
        750,
        499,
        1516,
        819,
        749,
        750,
        499,
        756,
        499,
        1792,
        1703,
        2750,
        499,
        499,
        4145,
        499,
        2696,
        2455,
        20301,
        10200,
        780,
        499,
        750,
        2927,
        1622,
        499,
        936,
        2452,
        2225,
        499,
        3429,
        2144,
        2219,
        750,
        2400,
        847,
        2262,
        750,
        10200,
        4643,
        4379,
        10201,
        4953,
        20301,
        1884,
        1411,
        1215,
        4584,
        1892,
        812,
        3002,
        499,
        2561,
        1079,
        20301,
        2401,
        3537,
        784,
        20301,
        1880,
        1409,
        2647,
        499,
        750,
        499,
        10200,
        499,
        2831,
        749,
        4255,
        1925,
        749,
        10200,
        2119,
        2307,
        1693,
        749,
        499,
        2739,
        1007,
        2136,
        500,
        617,
        2604,
        777,
        1201,
        749,
        10200,
        4105,
        2649,
        616,
        1224,
        1700,
        1195,
        750,
        2622,
        499,
        2697,
        500,
        1168,
        4040,
        1201,
        1741,
        780,
        2211,
        499,
        499,
        1516,
        499,
        1449,
        749,
        617,
        498,
        3428,
        750,
        3616,
        3298,
        500,
        750,
        3573,
        500,
        2463,
        749,
        499,
        499,
        2717,
        499,
        10200,
        1930,
        499,
        4490,
        2531,
        500,
        1424,
        2201,
        499,
        499,
        3425,
        1802,
        499,
        750,
        749,
        3518,
        2119,
        2913,
        20301,
        729,
        2383,
        749,
        20301,
        2717,
        977,
        805,
        2260,
        749,
        1920,
        1109,
        1449,
        1788,
        499,
        1920,
        1282,
        4085,
        499,
        2641,
        2383,
        3491,
        1781,
        749,
        20301,
        1320,
        2190,
        2405,
        20301,
        3864,
        1168,
        3220,
        3694,
        1515,
        1854,
        1936,
        4524,
        2319,
        2188,
        2319,
        4717,
        10201,
        2463,
        500,
        970,
        749,
        1854,
        1918,
        10200,
        1397,
        3537,
        1734,
        3694,
        499,
        2608,
        4040,
        2358,
        499,
        2631,
        2263,
        750,
        1566,
        1976,
        1682,
        2665,
        750,
        1467,
        4876,
        1187,
        2226,
        499,
        750,
        1467,
        568,
        1769,
        2210,
        1215,
        2281,
        4219,
        499,
        1893,
        1743,
        750,
        1010,
        1387,
        499,
        2400,
        2424,
        499,
        2033,
        2497,
        3478,
        2452,
        2231,
        10201,
        613,
        20301,
        499,
        4948,
        750,
        2452,
        20301,
        847,
        784,
        106,
        4987,
        3785,
        1834,
        1866,
        2849,
        749,
        3650,
        1832,
        10200,
        1637,
        1923,
        2860,
        2319,
        499,
        2319,
        1308,
        499,
        2434,
        1201,
        1923,
        499,
        749,
        2480,
        749,
        3134,
        1282,
        2907,
        3053,
        3148,
        1605,
        850,
        1925,
        1735,
        750,
        1517,
        1923,
        499,
        4311,
        3400,
        499,
        499,
        749,
        750,
        10201,
        674,
        499,
        2058,
        843,
        592,
        10200,
        851,
        499,
        2524,
        10200,
        750,
        750,
        1816,
        932,
        749,
        4525,
        750,
        2250,
        2090,
        2658,
        1993,
        1198,
        749,
        499,
        1755,
        10200,
        1396,
        1939,
        10199,
        1862,
        750,
        1226,
        2068,
        1139,
        1976,
        1923,
        499,
        1050,
        1943,
        2135,
        977,
        20301,
        722,
        1522,
        1198,
        499,
        1933,
        2119,
        2685,
        749,
        520,
        3053,
        2547,
        2715,
        2167,
        500,
        2082,
        2821,
        499,
        750,
        1559,
        750,
        750,
        1854,
        2210,
        2316,
        1836,
        749,
        722,
        749,
        2289,
        2319,
        914,
        2739,
        749,
        1835,
        1921,
        3112,
        4501,
        2469,
        750,
        619,
        2501,
        749,
        4441,
        499,
        1825,
        750,
        3177,
        1431,
        3199,
        499,
        20301,
        499,
        2092,
        805,
        2016,
        2537,
        750,
        1875,
        750,
        2286,
        499,
        750,
        10200,
        10200,
        10200,
        2065,
        873,
        750,
        749,
        1792,
        750,
        812,
        2672,
        500,
        977,
        1553,
        1755,
        812,
        2903,
        500,
        2224,
        1838,
        1865,
        2005,
        749,
        2975,
        499,
        1355,
        780,
        499,
        749,
        1716,
        1571,
        692,
        2002,
        499,
        3506,
        10200,
        2337,
        843,
        749,
        3308,
        2921,
        619,
        499,
        10200,
        1000,
        20301,
        2631,
        1930,
        1668,
        1987,
        499,
        750,
        749,
        2316,
        498,
        499,
        1273,
        2189,
        20301,
        1924,
        1378,
        2586,
        4438,
        1519,
        749,
        819,
        1602,
        2136,
        2618,
        1976,
        3026,
        1897,
        1976,
        499,
        2002,
        2414,
        2289,
        1779,
        1210,
        2315,
        1863,
        20301,
        2286,
        10200,
        4620,
        2480,
        2497,
        499,
        2728,
        749,
        500,
        749,
        1762,
        1006,
        4685,
        20301,
        499,
        679,
        3847,
        784,
        2327,
        10200,
        711,
        10200,
        3590,
        2926,
        499,
        2123,
        499,
        750,
        2905,
        3485,
        722,
        2501,
        1923,
        2975,
        2006,
        1933,
        3308,
        3491,
        1200,
        499,
        2216,
        2202,
        4385,
        499,
        749,
        1734,
        2687,
        750,
        750,
        3596,
        749,
        499,
        1602,
        1779,
        10200,
        1467,
        2565,
        2916,
        749,
        500,
        2309,
        500,
        722,
        499,
        750,
        3108,
        750,
        749,
        1467,
        1899,
        499,
        1573,
        750,
        3199,
        3550,
        2340,
        2978,
        1462,
        750,
        500,
        1616,
        996,
        678,
        2487,
        20301,
        499,
        499,
        750,
        1800,
        499,
        750,
        499,
        20301,
        3609,
        1837,
        2853,
        500,
        3001,
        10200,
        3609,
        2181,
        2354,
        1778,
        3303,
        1936,
        1898,
        749,
        750,
        1834,
        3524,
        3177,
        1430,
        749,
        3177,
        2924,
        2092,
        1711,
        750,
        604,
        3918,
        1930,
        1247,
        10200,
        2385,
        10200,
        1771,
        4556,
        749,
        2079,
        749,
        1938,
        750,
        1571,
        1788,
        500,
        4255,
        499,
        499,
        3509,
        10200,
        775,
        4385,
        1866,
        1701,
        499,
        2952,
        1666,
        1650,
        750,
        2190,
        613,
        750,
        811,
        4177,
        749,
        499,
        499,
        4571,
        2135,
        4542,
        3485,
        1855,
        605,
        4037,
        2181,
        1522,
        500,
        499,
        499,
        2954,
        500,
        679,
        4132,
        787,
        1604,
        3169,
        749,
        726,
        500,
        3383,
        750,
        604,
        749,
        499,
        20301,
        740,
        1930,
        1942,
        4717,
        924,
        4542,
        499,
        750,
        4948,
        10199,
        749,
        3549,
        619,
        3144,
        2260,
        2316,
        2587,
        4379,
        3170,
        2428,
        499,
        1109,
        1517,
        750,
        500,
        4221,
        1891,
        811,
        499,
        1925,
        2800,
        2211,
        3599,
        3021,
        1353,
        805,
        499,
        749,
        750,
        2571,
        2070,
        1409,
        1976,
        847,
        20301,
        1198,
        10200,
        3171,
        621,
        2697,
        499,
        674,
        1273,
        750,
        3776,
        2013,
        1571,
        749,
        914,
        780,
        749,
        1925,
        4009,
        499,
        4261,
        499,
        500,
        20301,
        2859,
        914,
        1168,
        1921,
        499,
        1636,
        499,
        1755,
        499,
        1936,
        499,
        20301,
        2455,
        1556,
        936,
        499,
        500,
        749,
        3906,
        4049,
        977,
        4405,
        1918,
        2319,
        2875,
        588,
        3553,
        20301,
        1825,
        1891,
        3476,
        1437,
        2224,
        499,
        750
    ],
    "xlim": [
        0,
        10000
    ],
    "ylim": [
        0,
        6000
    ]
}

==> data/tsne.csv <==
x,y,depth
26.384952545166016,-37.41228485107422,0
26.384801864624023,-37.412418365478516,0
26.38478660583496,-37.41229248046875,0
-55.01158905029297,41.922996520996094,0
-55.010902404785156,41.9227294921875,0
-41.5448112487793,62.74360656738281,0
-41.545875549316406,62.739288330078125,0
-41.54600524902344,62.739654541015625,0
6.4910197257995605,82.47450256347656,0
6.493442058563232,82.47339630126953,0
6.486580848693848,82.47411346435547,0
49.10006332397461,70.59141540527344,0
49.100914001464844,70.5909194946289,0
-66.31077575683594,-43.523075103759766,0
-66.31199645996094,-43.52212905883789,0
-24.26624298095703,52.696128845214844,0
-24.26621437072754,52.69625473022461,0
22.990413665771484,-62.182952880859375,0
22.990455627441406,-62.1828727722168,0
18.514623641967773,-62.86321258544922,1
8.94848346710205,83.49717712402344,1
6.019120693206787,-54.03626251220703,1
14.908400535583496,66.31179809570312,1
9.237383842468262,81.39830780029297,1
-51.63187789916992,39.47959899902344,1
1.6441588401794434,71.52223205566406,2
4.254444122314453,73.58126831054688,2
53.27702331542969,58.27310562133789,2
-53.00208282470703,6.293506622314453,2
-53.115806579589844,59.72133255004883,2
8.333270072937012,83.98474884033203,2
9.201178550720215,82.90190887451172,2
9.161179542541504,82.90130615234375,2
-48.21050262451172,60.263389587402344,2
-21.176349639892578,61.78671646118164,2
-9.955647468566895,-39.264862060546875,2
-28.27618408203125,-28.449312210083008,2
26.37119483947754,-37.41640090942383,2
-51.512962341308594,39.36403274536133,2
14.890716552734375,65.28719329833984,2
50.092567443847656,71.46248626708984,2
-28.389991760253906,57.153892517089844,2
-47.85840606689453,35.64720916748047,2
2.462334632873535,73.58746337890625,2
15.136740684509277,66.10686492919922,2
-51.3290901184082,39.026832580566406,2
34.66147994995117,-33.184051513671875,2
-51.870243072509766,37.995418548583984,2
30.759313583374023,-33.19192886352539,2
-39.06623458862305,7.140976428985596,3
-53.28574752807617,58.63497543334961,3
2.1054906845092773,-18.784284591674805,3
-17.472042083740234,19.966442108154297,3
-28.277040481567383,-28.447654724121094,3
-9.96377182006836,-39.25886535644531,3
33.94419860839844,-35.18714904785156,3
14.855566024780273,64.95565032958984,3
19.236854553222656,-62.07026290893555,3
19.505712509155273,-60.55308532714844,3
4.636306285858154,71.3832015991211,3
-40.11941909790039,-46.44961166381836,3
-51.71011734008789,40.012901306152344,3
56.44050216674805,-0.13103556632995605,3
43.905330657958984,-18.149721145629883,3
37.83484649658203,62.60161590576172,3
13.18175983428955,67.80415344238281,3
32.25663757324219,-35.23889923095703,3
49.7596321105957,53.787532806396484,3
52.15145492553711,58.92221450805664,3
-51.955326080322266,37.77866744995117,3
-21.302854537963867,62.16276550292969,3
-0.5736164450645447,75.75479125976562,3
1.6140795946121216,71.29002380371094,3
52.74515151977539,56.411869049072266,3
46.00362777709961,62.028682708740234,3
-42.578609466552734,35.39752960205078,3
53.17799377441406,57.974266052246094,3
2.99230694770813,73.6333999633789,4
49.90109634399414,-49.056396484375,4
31.793733596801758,-33.13205337524414,4
32.908447265625,-32.21173858642578,4
53.93630599975586,63.44331741333008,4
51.081172943115234,59.53112030029297,4
-82.91284942626953,33.17355728149414,4
50.103759765625,55.512245178222656,4
53.897403717041016,-26.5357666015625,4
-39.4515495300293,7.095463275909424,4
52.6899528503418,23.06618309020996,4
53.16633224487305,58.05513381958008,4
-38.966697692871094,7.656890392303467,4
-17.4711971282959,19.968461990356445,4
-2.691077709197998,-48.44379425048828,4
13.493825912475586,-67.743408203125,4
19.452144622802734,-62.637123107910156,4
52.58230209350586,56.334327697753906,4
-0.4239061176776886,75.68799591064453,4
-38.990909576416016,7.851767539978027,5
71.29493713378906,-9.427016258239746,5
33.771446228027344,-34.96987533569336,5
61.48131561279297,-32.49763488769531,5
16.181854248046875,66.07271575927734,5
53.51172637939453,58.93248748779297,5
-42.5825080871582,67.77944946289062,5
-40.362037658691406,8.094038009643555,5
12.429370880126953,-67.50459289550781,5
52.226627349853516,56.257205963134766,5
-39.32845687866211,7.520212173461914,5
-36.311424255371094,20.543800354003906,5
32.65593719482422,-31.61155128479004,5
10.49759292602539,-65.39324188232422,5
-12.438983917236328,-39.74790954589844,5
-3.2685844898223877,78.88935089111328,5
2.5878121852874756,74.27384948730469,5
-82.8914566040039,33.14297103881836,5
32.67380142211914,-33.35715866088867,5
-0.7282510995864868,75.83968353271484,5
49.896793365478516,-49.059844970703125,5
-87.58716583251953,30.144855499267578,5
23.195995330810547,0.34915950894355774,5
11.21061897277832,21.53181266784668,6
-38.246036529541016,6.736796855926514,6
11.605752944946289,1.837981104850769,6
-3.4202535152435303,79.19991302490234,6
5.149190902709961,74.69408416748047,6
16.162357330322266,66.07442474365234,6
-43.191978454589844,66.05010986328125,6
-27.738117218017578,80.17559814453125,6
32.53498840332031,-33.321014404296875,6
-1.993970513343811,-47.17221450805664,6
-23.568071365356445,-0.2717672288417816,6
-12.445959091186523,-39.749149322509766,6
-38.05927658081055,8.485517501831055,6
32.970611572265625,-32.193077087402344,6
-4.307355880737305,78.55187225341797,6
-83.72602844238281,35.60515594482422,6
-3.096815824508667,79.95540618896484,6
3.5267887115478516,73.81891632080078,6
-38.609527587890625,7.2594075202941895,6
32.59950256347656,-33.3440055847168,6
-87.60111999511719,30.109453201293945,6
-3.7055649757385254,79.18977355957031,6
-82.44506072998047,32.140869140625,6
43.87628173828125,-24.970726013183594,6
53.247276306152344,59.90260314941406,6
-86.89390563964844,29.16343879699707,6
-57.93341064453125,0.5513620376586914,6
53.50942611694336,59.51102828979492,6
23.19649887084961,0.348588764667511,6
23.192258834838867,0.3488829433917999,6
-39.03195571899414,19.13932991027832,6
3.4713737964630127,59.7244987487793,7
10.995793342590332,20.737945556640625,7
-38.95903396606445,7.307679176330566,7
-26.833253860473633,80.0701675415039,7
2.032280683517456,78.22543334960938,7
33.99937057495117,-34.946319580078125,7
16.971717834472656,65.93778228759766,7
-81.7380142211914,31.570871353149414,7
43.98451614379883,-24.766342163085938,7
-28.112462997436523,79.72794342041016,7
-4.018649101257324,79.43220520019531,7
44.698760986328125,-19.396652221679688,7
-87.59693908691406,30.106304168701172,7
-81.7508544921875,31.32756233215332,7
-83.87178802490234,35.07417678833008,7
-86.88352966308594,29.155532836914062,7
3.922617197036743,-1.2778105735778809,7
-4.515214920043945,78.47782135009766,7
-82.46049499511719,32.133262634277344,7
41.15547180175781,56.91799545288086,7
11.691221237182617,1.9418672323226929,7
-86.88089752197266,29.143192291259766,7
-27.712196350097656,79.78936767578125,8
16.981590270996094,65.93547058105469,8
-27.294265747070312,78.49141693115234,8
-28.46062660217285,-5.233663558959961,8
-4.677061080932617,78.4982681274414,8
46.77888107299805,-6.413723468780518,8
3.9868786334991455,-12.154508590698242,8
2.0234944820404053,78.2339859008789,8
-81.7363052368164,31.249027252197266,8
3.1333658695220947,59.9117431640625,8
11.721250534057617,1.9908063411712646,8
-87.78401947021484,30.01333236694336,8
-69.45938873291016,35.933406829833984,8
-43.98455047607422,67.01554107666016,8
35.794891357421875,-23.928062438964844,8
40.67892074584961,56.63945007324219,8
-41.16044998168945,-3.315603256225586,8
-37.666412353515625,19.666561126708984,8
-83.8893814086914,35.03785705566406,8
43.98103713989258,-24.772733688354492,8
45.58887481689453,59.875389099121094,8
-81.8035659790039,31.57455062866211,8
-27.391084671020508,78.71621704101562,8
6.883358001708984,38.79093551635742,8
11.022119522094727,20.762815475463867,8
3.9238178730010986,-1.2809311151504517,8
-9.899227142333984,18.963531494140625,9
44.216453552246094,-19.586355209350586,9
-24.054519653320312,14.496105194091797,9
45.4700927734375,-5.933387756347656,9
48.60952377319336,-7.30640172958374,9
-69.46602630615234,35.9896125793457,9
9.963033676147461,-27.08138084411621,9
7.000796794891357,38.66523742675781,9
10.81786060333252,20.602983474731445,9
-65.52093505859375,-36.08255386352539,9
-27.72411346435547,79.73249053955078,9
-69.37904357910156,36.3743782043457,9
15.57448673248291,-51.7457389831543,9
-81.66781616210938,30.297353744506836,9
44.89714813232422,59.29903793334961,9
42.19453811645508,-11.85062026977539,9
45.60527038574219,59.770931243896484,9
-28.45644760131836,-5.230389595031738,9
-70.45199584960938,36.47212600708008,9
40.42298889160156,56.481876373291016,9
-37.47524642944336,1.8294727802276611,9
-42.642940521240234,67.6915054321289,10
-9.951851844787598,18.966222763061523,10
-70.45441436767578,36.711830139160156,10
-3.5809638500213623,22.3096923828125,10
6.398653984069824,38.32606506347656,10
42.21132278442383,-11.858810424804688,10
-28.452260971069336,-5.222270488739014,10
11.25090503692627,21.54705238342285,10
47.74050521850586,-4.987884998321533,10
-65.52303314208984,-36.06983947753906,10
-28.28446388244629,80.15811157226562,10
-30.534400939941406,-20.74199676513672,10
-65.59376525878906,-35.737430572509766,10
-28.118471145629883,79.58387756347656,10
48.1422004699707,-7.640552043914795,10
-63.2679328918457,37.18903350830078,10
15.580151557922363,-51.74311447143555,10
-24.006135940551758,14.4710111618042,10
11.999481201171875,19.726192474365234,10
-69.33818054199219,36.972293853759766,10
37.81897735595703,60.70166015625,10
55.73650360107422,0.8138938546180725,10
34.72184371948242,-25.75579261779785,10
40.38874435424805,56.461814880371094,10
45.848480224609375,-5.926806449890137,10
10.63733196258545,28.864669799804688,11
11.030192375183105,21.60004234313965,11
11.924829483032227,21.146724700927734,11
6.397996425628662,38.31826400756836,11
6.663264751434326,38.336517333984375,11
56.12688446044922,0.07658776640892029,11
57.655860900878906,19.56822395324707,11
-79.64189910888672,34.347999572753906,11
48.61913299560547,-7.7851762771606445,11
-6.696105480194092,49.71717834472656,11
-9.953441619873047,18.97191619873047,11
-12.573826789855957,-43.298736572265625,11
48.5512809753418,-7.8045525550842285,11
-28.450580596923828,80.23562622070312,11
-9.976797103881836,18.964853286743164,11
47.46379852294922,-4.786525726318359,11
45.139373779296875,-6.06539249420166,11
12.174345970153809,19.68047523498535,11
-13.6297025680542,-8.249554634094238,11
-65.59768676757812,-35.717872619628906,11
-69.31066131591797,36.590179443359375,11
42.21117401123047,-11.841567039489746,11
-63.27347183227539,37.18816375732422,11
37.863243103027344,60.62260055541992,11
-83.64056396484375,35.913578033447266,12
11.923128128051758,21.938365936279297,12
-21.861751556396484,21.639057159423828,12
-39.600914001464844,-4.168022155761719,12
46.99545669555664,-7.723987579345703,12
48.51321792602539,-8.090523719787598,12
6.246424674987793,38.75923538208008,12
-16.872596740722656,-10.003125190734863,12
47.08192825317383,-6.945484638214111,12
-79.65203094482422,34.34440994262695,12
46.20035934448242,-4.449051380157471,12
6.987321376800537,6.575875282287598,12
43.29489517211914,-20.20635414123535,12
-11.753067970275879,46.08414077758789,12
11.980804443359375,19.46613311767578,12
-13.649190902709961,-8.182397842407227,12
56.09315872192383,0.13953956961631775,12
-25.810279846191406,14.768423080444336,12
3.220628023147583,4.663895606994629,12
-6.700535774230957,49.72077178955078,12
-13.399060249328613,-8.230917930603027,12
-69.26080322265625,36.747676849365234,12
6.151180267333984,38.70121765136719,13
54.02394104003906,56.82719421386719,13
-37.69309997558594,-9.668490409851074,13
-11.595582008361816,46.142398834228516,13
-18.445497512817383,-83.44009399414062,13
-16.992874145507812,-17.075828552246094,13
-83.72086334228516,35.601078033447266,13
6.989831447601318,6.576518535614014,13
-22.266218185424805,22.14982795715332,13
-16.6171932220459,57.302669525146484,13
53.87760543823242,-26.504398345947266,13
17.324630737304688,45.684844970703125,13
-13.31721019744873,-7.514012813568115,13
3.2132186889648438,4.658454895019531,13
6.991267681121826,6.581484794616699,13
56.181697845458984,-0.034052155911922455,13
-6.7039794921875,49.72060775756836,13
44.691322326660156,-5.018559455871582,13
33.56379699707031,-22.06329345703125,13
3.220517635345459,4.687167644500732,13
3.1463959217071533,4.865418434143066,13
-68.77972412109375,36.63386535644531,13
-2.4314913749694824,19.588613510131836,14
-22.28740692138672,22.174955368041992,14
-22.499183654785156,22.439640045166016,14
-18.36158561706543,-83.20602416992188,14
0.18016798794269562,41.7371826171875,14
-43.22848892211914,66.62963104248047,14
2.1350014209747314,-26.95258331298828,14
-16.993118286132812,-17.06912612915039,14
-18.424455642700195,-83.43502807617188,14
-53.439605712890625,58.52886962890625,14
45.812774658203125,-4.49704647064209,14
16.739818572998047,45.221954345703125,14
10.475061416625977,12.435168266296387,14
-11.645699501037598,46.12420654296875,14
3.120842933654785,4.890471458435059,14
22.377696990966797,49.81414031982422,14
-16.61713218688965,57.3015022277832,14
6.992016792297363,6.577484130859375,14
33.6943359375,-21.62229347229004,14
-13.379060745239258,-7.628864288330078,14
2.9498395919799805,7.56553316116333,14
-18.595457077026367,-85.190185546875,15
-55.1143684387207,3.642634868621826,15
-53.137454986572266,59.64912796020508,15
15.508587837219238,-73.03433990478516,15
-23.3454532623291,-19.192710876464844,15
8.53226375579834,-50.1177978515625,15
-53.995487213134766,0.20671407878398895,15
-16.972949981689453,-10.221309661865234,15
22.708782196044922,40.53395080566406,15
3.5317258834838867,3.612722396850586,15
22.538166046142578,-5.763815402984619,15
37.635292053222656,-39.02963638305664,15
-54.399261474609375,62.79496383666992,15
17.506839752197266,45.872920989990234,15
8.080217361450195,-6.791813850402832,15
0.15654686093330383,41.775753021240234,15
48.5556755065918,58.92684555053711,15
19.065637588500977,-62.42076110839844,15
-16.612638473510742,23.1938533782959,15
-18.365087509155273,-83.1951904296875,15
47.27571105957031,63.3282470703125,15
-13.879545211791992,-7.2465667724609375,15
10.494343757629395,12.474504470825195,15
33.218196868896484,-21.36056137084961,15
-13.480904579162598,-7.611598014831543,15
-77.2974853515625,-16.4094295501709,15
-2.9506826400756836,19.3454647064209,15
45.59249496459961,-3.165018081665039,15
2.934025287628174,7.5934295654296875,15
22.2054443359375,50.0570068359375,15
45.5846061706543,-4.241724967956543,15
22.03286361694336,50.33470153808594,15
-17.79432487487793,-83.86528015136719,16
-19.07918357849121,-82.7176742553711,16
22.53805160522461,-5.764678478240967,16
-47.743263244628906,18.65433120727539,16
17.976154327392578,45.944305419921875,16
17.299726486206055,47.66263198852539,16
8.558758735656738,-50.14451217651367,16
35.274234771728516,-23.068166732788086,16
-16.74227523803711,-5.41089391708374,16
-14.990460395812988,-9.31745433807373,16
-7.213833808898926,23.093456268310547,16
22.657392501831055,40.569580078125,16
-17.894657135009766,-9.904088020324707,16
-0.04789700359106064,42.394588470458984,16
45.128028869628906,-4.162778377532959,16
-23.347999572753906,-19.188190460205078,16
-16.612485885620117,23.193708419799805,16
48.484737396240234,58.75775146484375,16
5.007820129394531,-41.82099914550781,16
-3.50223970413208,43.702049255371094,16
-12.513075828552246,-31.880077362060547,16
-53.97458267211914,0.1995648443698883,16
34.117557525634766,-20.63616943359375,16
10.503982543945312,12.502514839172363,16
-11.801187515258789,-7.449355602264404,16
2.6334822177886963,8.14012622833252,16
22.06117820739746,50.26368713378906,16
-23.565935134887695,-86.72716522216797,17
-18.23756980895996,-85.37643432617188,17
-38.1348991394043,-21.810503005981445,17
4.615095138549805,-41.7601432800293,17
-7.218111038208008,23.086246490478516,17
-17.880477905273438,-9.924407005310059,17
-17.652191162109375,-10.338726997375488,17
-18.165307998657227,-85.23389434814453,17
22.915987014770508,40.384559631347656,17
-25.896081924438477,9.608242988586426,17
25.54816246032715,-10.189327239990234,17
16.094636917114258,47.79855728149414,17
-17.687070846557617,-83.85796356201172,17
-47.6475944519043,18.555574417114258,17
10.650757789611816,12.833503723144531,17
4.55669641494751,-41.723323822021484,17
19.85624885559082,45.817562103271484,17
-3.4997918605804443,43.701744079589844,17
-13.785151481628418,3.4545645713806152,17
48.24367904663086,58.13488006591797,17
0.5959039926528931,42.539459228515625,17
35.08684158325195,-23.575899124145508,17
-11.660967826843262,-7.398759841918945,17
-16.616947174072266,23.184886932373047,17
9.71513557434082,-51.15242004394531,17
-16.713233947753906,-5.350538730621338,17
33.34812545776367,-20.283626556396484,17
-16.262035369873047,-4.479372978210449,17
0.49339666962623596,42.45829391479492,18
33.37494659423828,-20.608675003051758,18
37.392356872558594,61.99513626098633,18
-17.77069854736328,9.039910316467285,18
0.8321035504341125,-16.4749755859375,18
-3.4999990463256836,43.701107025146484,18
-20.704172134399414,-6.543159008026123,18
-13.784943580627441,3.453831911087036,18
4.61411714553833,-41.762454986572266,18
-23.586549758911133,-86.7861099243164,18
25.545339584350586,-10.180713653564453,18
-47.22451400756836,18.38624382019043,18
-47.23887252807617,18.608552932739258,18
-38.208702087402344,19.391075134277344,18
4.566637992858887,-41.750858306884766,18
20.00881576538086,45.693092346191406,18
-10.092041969299316,12.12283992767334,18
-16.762845993041992,-5.410829544067383,18
-17.88181495666504,-10.110312461853027,18
32.42781066894531,-21.111543655395508,18
10.653186798095703,12.838074684143066,18
9.756726264953613,-51.18475341796875,18
-16.746105194091797,-5.392230033874512,18
-11.785476684570312,-7.436767578125,18
17.28624153137207,48.29058074951172,18
-17.77117347717285,9.037185668945312,19
-24.37058448791504,-85.12004089355469,19
-10.096625328063965,12.130547523498535,19
4.057294845581055,-13.517455101013184,19
-47.05903244018555,18.820951461791992,19
-18.55803871154785,14.51418399810791,19
17.64666748046875,46.092491149902344,19
-44.42135238647461,-2.558316946029663,19
0.02328863926231861,42.78287124633789,19
-23.91708755493164,-87.03300476074219,19
20.499042510986328,44.897830963134766,19
0.22224870324134827,-16.284225463867188,19
25.54823875427246,-10.199142456054688,19
60.28642654418945,21.62302017211914,19
-20.716510772705078,-6.510030269622803,19
20.298030853271484,46.59520721435547,19
33.98701095581055,-20.788923263549805,19
-16.69622039794922,-21.221900939941406,19
17.97580909729004,48.770347595214844,19
33.42829132080078,-18.687803268432617,19
61.17047119140625,24.880977630615234,19
-23.504005432128906,-86.76863861083984,20
-17.761371612548828,9.036930084228516,20
-23.897777557373047,-89.66570281982422,20
-24.36812973022461,-85.127197265625,20
-23.762849807739258,-86.62559509277344,20
-2.7366583347320557,-47.849281311035156,20
0.05522947758436203,42.84319305419922,20
-44.42169189453125,-2.5582640171051025,20
21.230825424194336,44.153690338134766,20
-10.100708961486816,12.128621101379395,20
3.1090879440307617,-14.271923065185547,20
-16.726694107055664,-21.047521591186523,20
-0.8699034452438354,-22.02368927001953,20
-18.36472511291504,15.130327224731445,20
-13.170341491699219,20.06504249572754,20
-23.85834312438965,-89.75086212158203,20
-18.202756881713867,14.279419898986816,20
27.952898025512695,-0.3826320469379425,20
33.74617385864258,-19.02501678466797,20
-20.853694915771484,-6.03298807144165,20
-47.44070816040039,19.115949630737305,20
-14.661008834838867,92.59004211425781,20
-43.09193420410156,66.52963256835938,20
16.31370735168457,49.121795654296875,20
45.502113342285156,64.71863555908203,20
-10.092920303344727,12.115345001220703,20
33.390167236328125,-18.705089569091797,20
60.27324295043945,21.591493606567383,20
-31.621170043945312,25.725475311279297,20
-18.634305953979492,-47.78345489501953,21
-13.075718879699707,-42.92768859863281,21
-16.676836013793945,-21.049970626831055,21
45.55597686767578,64.68592071533203,21
2.727631092071533,-51.10749053955078,21
22.426565170288086,44.763450622558594,21
-0.2731320261955261,19.60511589050293,21
-31.665578842163086,25.881916046142578,21
-31.139257431030273,25.87688446044922,21
-36.38408660888672,-7.783805847167969,21
11.596139907836914,18.545026779174805,21
-13.181476593017578,20.033117294311523,21
18.750486373901367,-61.033424377441406,21
-23.83152198791504,-89.74810791015625,21
-23.892391204833984,-89.69119262695312,21
-24.788427352905273,-90.28642272949219,21
-17.959470748901367,14.516921997070312,21
33.347755432128906,-20.604816436767578,21
-14.674362182617188,92.68468475341797,21
16.139612197875977,49.19757080078125,21
-31.708494186401367,25.400178909301758,21
-0.8547794818878174,-22.1110782623291,21
-47.29816818237305,19.109878540039062,21
27.95872688293457,-0.3838636577129364,21
45.202308654785156,64.7199478149414,21
0.4735952317714691,42.891448974609375,21
-22.52667236328125,-86.66691589355469,22
-18.60816192626953,14.392146110534668,22
-13.402266502380371,94.12767791748047,22
-30.925867080688477,25.60810661315918,22
-5.602878093719482,-34.23520278930664,22
-36.360836029052734,-7.744676113128662,22
-18.872005462646484,-47.77381896972656,22
-20.943405151367188,-25.027950286865234,22
-18.739004135131836,-47.74956130981445,22
-13.061381340026855,-42.936988830566406,22
-0.8631293773651123,-22.177776336669922,22
-13.171253204345703,20.04285430908203,22
-23.125438690185547,-90.22953796386719,22
22.222091674804688,-4.344857215881348,22
-16.67638397216797,-21.05591583251953,22
5.42783784866333,-54.216426849365234,22
25.854843139648438,0.5951443910598755,22
22.70671272277832,45.681129455566406,22
22.958560943603516,44.683040618896484,22
-21.160137176513672,37.34001922607422,22
1.3753550052642822,-18.529800415039062,22
37.59678268432617,62.241355895996094,22
-31.695117950439453,25.33077049255371,22
16.10374641418457,49.12208938598633,22
9.650498390197754,-26.48754119873047,22
-10.077143669128418,-38.584476470947266,23
-54.83708953857422,3.008854866027832,23
-18.99203872680664,-47.69540023803711,23
-12.860630989074707,92.93895721435547,23
-31.247638702392578,25.026098251342773,23
-20.99530029296875,-25.05254554748535,23
22.91033935546875,44.66678237915039,23
18.674097061157227,-59.013057708740234,23
-13.034777641296387,-42.944862365722656,23
-20.944005966186523,36.922088623046875,23
-21.277494430541992,37.06174087524414,23
-52.73898696899414,39.91556930541992,23
9.64344310760498,-26.476398468017578,23
-21.057146072387695,37.216224670410156,23
0.8179925680160522,19.60856056213379,23
-18.490684509277344,14.653177261352539,23
22.81418228149414,44.930999755859375,23
22.158985137939453,-4.340946674346924,23
-18.364831924438477,2.433771848678589,23
-9.595280647277832,-36.34372329711914,23
38.18634033203125,-19.512659072875977,23
-20.953510284423828,-25.035120010375977,23
-13.450214385986328,94.2681884765625,23
3.3535687923431396,-12.120453834533691,24
-19.19719696044922,14.582143783569336,24
10.559409141540527,-22.60247039794922,24
-20.93438148498535,-25.01001739501953,24
-30.90548324584961,25.27092170715332,24
0.8820170760154724,19.603473663330078,24
38.18637466430664,-19.513931274414062,24
-21.843978881835938,33.37982940673828,24
17.762493133544922,41.597869873046875,24
-31.74264144897461,19.145544052124023,24
56.345664978027344,-28.401214599609375,24
-18.3640193939209,2.438851833343506,24
-20.990541458129883,37.60057067871094,24
21.434558868408203,-4.1892828941345215,24
-44.79254913330078,73.24185180664062,24
21.31687355041504,43.93095397949219,24
16.423307418823242,20.55937957763672,24
-81.47432708740234,-23.622764587402344,24
-10.08757209777832,-36.88918685913086,24
-23.949634552001953,36.096927642822266,24
24.23005485534668,-50.55043029785156,24
-12.897000312805176,93.30217742919922,24
-33.38008117675781,22.2860107421875,24
-13.38188648223877,94.65828704833984,24
-14.087278366088867,94.72779083251953,24
-81.63282775878906,-23.87212562561035,25
-20.860795974731445,37.36273956298828,25
9.165236473083496,-24.860532760620117,25
10.561259269714355,-22.60464859008789,25
17.763402938842773,41.595272064208984,25
23.96501350402832,-50.4106559753418,25
-41.78495407104492,34.43183898925781,25
-31.73977279663086,19.150800704956055,25
-12.842208862304688,92.97075653076172,25
20.71288299560547,47.16056823730469,25
-16.088403701782227,14.671306610107422,25
-53.26472473144531,19.275283813476562,25
-81.29093170166016,-23.30198097229004,25
-19.251544952392578,34.90760040283203,25
21.92586898803711,43.13850784301758,25
-35.887447357177734,25.03461456298828,25
-31.74203109741211,19.151790618896484,25
-44.749996185302734,72.9299087524414,25
-24.701824188232422,35.53245544433594,25
-23.96289825439453,36.09690475463867,25
-33.43905258178711,22.249279022216797,25
56.3424072265625,-28.411758422851562,25
24.38739776611328,-49.77162551879883,25
-21.973678588867188,32.803165435791016,25
-14.292624473571777,94.83317565917969,25
-13.41550064086914,94.65152740478516,25
21.41391944885254,-4.192300796508789,25
-23.964033126831055,36.08119583129883,25
21.360198974609375,-4.328486919403076,25
-14.456866264343262,94.7003402709961,25
-3.3109352588653564,-46.682682037353516,26
9.173491477966309,-24.906143188476562,26
-31.739253997802734,19.157859802246094,26
-35.89495849609375,25.047504425048828,26
-13.171639442443848,9.42725658416748,26
56.340145111083984,-28.399343490600586,26
2.834097385406494,-16.42054557800293,26
10.55830192565918,-22.60296058654785,26
-53.2618408203125,19.275104522705078,26
11.763418197631836,-4.528715133666992,26
30.844066619873047,-33.60445785522461,26
-82.34292602539062,-23.717884063720703,26
21.802490234375,43.18122482299805,26
9.163750648498535,-24.852418899536133,26
29.805646896362305,-32.059932708740234,26
-33.37601852416992,22.297531127929688,26
23.993019104003906,-50.4655647277832,26
-62.675025939941406,-40.831729888916016,26
-24.705778121948242,35.53710174560547,26
-13.410737037658691,19.39519500732422,26
-12.4830961227417,95.86504364013672,26
-44.747249603271484,72.91385650634766,26
-19.38188934326172,34.811607360839844,26
23.911069869995117,-49.8196907043457,26
21.39863395690918,-4.288355350494385,26
-53.26325225830078,19.274194717407227,26
-3.0269830226898193,-47.16571044921875,27
45.76560974121094,-20.037691116333008,27
11.542966842651367,-3.499403715133667,27
44.116371154785156,-19.87391471862793,27
2.8499841690063477,-16.416187286376953,27
-81.82384490966797,-23.854175567626953,27
-58.59286117553711,14.443035125732422,27
-13.044820785522461,9.416763305664062,27
-11.230645179748535,95.62555694580078,27
11.78056812286377,-4.528091907501221,27
-19.383922576904297,34.80670166015625,27
45.364620208740234,-18.413665771484375,27
18.369651794433594,-58.229408264160156,27
23.78240966796875,-50.217567443847656,27
-19.37856101989746,34.80092239379883,27
-44.77432632446289,73.13385772705078,27
29.775419235229492,-32.01927185058594,27
12.9197998046875,-63.480045318603516,28
-4.4744086265563965,-73.3878402709961,28
-40.33711624145508,-3.506690502166748,28
-13.04494857788086,9.417128562927246,28
-17.001644134521484,-47.06460189819336,28
-82.01318359375,-23.313404083251953,28
-58.592472076416016,14.442218780517578,28
4.076728820800781,-13.628012657165527,28
45.8349494934082,-19.91876983642578,28
11.413629531860352,-2.902769088745117,28
-53.978759765625,0.9775687456130981,28
-6.615078926086426,-41.4296760559082,28
45.42106246948242,-18.429258346557617,28
56.322811126708984,-0.05519309267401695,28
-11.192943572998047,95.61612701416016,28
24.06280517578125,-49.65782165527344,28
-3.053152322769165,-47.111480712890625,28
45.530643463134766,-18.303787231445312,28
5.044897079467773,-24.6456356048584,28
11.65665054321289,-67.75286865234375,28
44.105037689208984,-19.84745979309082,28
-44.79192352294922,73.2220458984375,28
33.19813919067383,-22.916933059692383,28
34.584224700927734,-34.28502655029297,28
11.784993171691895,-4.536942005157471,28
-21.46847915649414,33.878196716308594,28
-51.58729553222656,37.84815216064453,28
-69.14783477783203,-5.913247108459473,29
-40.37251663208008,-3.472442865371704,29
11.418895721435547,-2.904572010040283,29
33.98856735229492,-26.4260311126709,29
-58.25788497924805,1.4446938037872314,29
5.0444560050964355,-24.644935607910156,29
10.383818626403809,-65.45753479003906,29
-21.488285064697266,33.829769134521484,29
5.852994441986084,-12.783171653747559,29
32.503753662109375,-31.123506546020508,29
46.47023010253906,-18.815866470336914,29
11.4175443649292,-2.910881280899048,29
-81.95479583740234,-23.060171127319336,29
-26.16741943359375,8.800894737243652,29
13.020922660827637,-63.34291458129883,29
-30.266359329223633,-38.03712844848633,29
-75.6632308959961,-16.10262680053711,30
-69.40414428710938,-5.906784534454346,30
-16.068445205688477,-19.717025756835938,30
-36.028438568115234,-27.26383399963379,30
-81.69766998291016,-23.044757843017578,30
10.399327278137207,-65.43558502197266,30
3.3831748962402344,-85.21736907958984,30
-0.3254951536655426,17.049406051635742,30
-30.272533416748047,-38.030006408691406,30
13.041975975036621,-63.31613540649414,30
-23.691768646240234,-0.38578295707702637,30
2.3940765857696533,72.71099090576172,31
7.852173328399658,69.09967803955078,31
-69.8562240600586,-6.458421230316162,31
-21.341358184814453,8.344305038452148,31
-58.23367691040039,0.6841202974319458,31
-40.51192092895508,-44.50595474243164,31
-0.3271710276603699,17.100133895874023,31
19.14084243774414,-6.51870059967041,31
-69.2772445678711,-6.19177770614624,31
-69.613525390625,-6.009398937225342,31
-54.29645538330078,58.33384704589844,31
2.995623826980591,-50.39790344238281,31
-69.9097671508789,-5.419158935546875,32
7.446864128112793,57.72492599487305,32
-40.6744384765625,36.19397735595703,32
-38.82015609741211,-21.835325241088867,32
-21.232219696044922,8.30739974975586,32
-54.25333023071289,10.337772369384766,32
2.867567539215088,-50.92133712768555,32
14.877079010009766,17.31463050842285,32
13.693227767944336,72.99980163574219,32
-54.88558578491211,58.19276809692383,32
32.490631103515625,-37.52831268310547,32
6.941244125366211,-1.1434684991836548,32
-69.40522766113281,-6.3561787605285645,32
50.1916618347168,71.4798355102539,32
30.416135787963867,-33.99620819091797,32
-53.32574462890625,40.2206916809082,32
-21.37783432006836,8.364802360534668,32
-40.53857421875,-44.408817291259766,32
7.807127475738525,69.10489654541016,32
29.620058059692383,-34.31180191040039,32
-76.14717864990234,-16.53978157043457,32
-55.403900146484375,57.86528778076172,32
-35.36967849731445,-28.37272834777832,32
-46.66355514526367,41.320499420166016,32
45.14653778076172,65.55545806884766,32
-38.85477828979492,-21.835277557373047,33
-46.85769271850586,35.222110748291016,33
-44.40009689331055,41.141510009765625,33
39.78668975830078,64.41586303710938,33
-21.361980438232422,8.363265037536621,33
5.601187705993652,61.10073471069336,33
-5.4702839851379395,30.552024841308594,33
-66.37592315673828,22.90719985961914,33
-46.669002532958984,41.31981658935547,33
6.943326950073242,-1.1413013935089111,33
32.52992630004883,-37.51140213012695,33
-40.59377670288086,-44.21825408935547,33
-0.055552106350660324,-52.438682556152344,33
-29.525733947753906,2.8732330799102783,33
5.796572208404541,-52.27925109863281,33
29.512435913085938,-34.2635383605957,33
13.931025505065918,72.10466766357422,33
-53.180908203125,39.59028244018555,33
-40.96015167236328,36.742984771728516,34
-73.61036682128906,-17.36503791809082,34
13.718735694885254,72.89952850341797,34
19.36246109008789,-63.28184127807617,34
-0.8620191812515259,-52.5297966003418,34
39.776397705078125,64.40544128417969,34
39.92604064941406,64.56122589111328,34
-72.30224609375,-16.258342742919922,34
6.95196533203125,-1.1402533054351807,34
5.161322593688965,-51.50455093383789,34
-40.603668212890625,-44.198726654052734,34
-44.39921951293945,41.16159439086914,34
-20.653331756591797,10.69296646118164,34
-54.06733322143555,38.684776306152344,34
-66.34774780273438,22.921403884887695,34
-66.39985656738281,22.907262802124023,34
-25.48882484436035,-26.381572723388672,34
-1.651579737663269,-54.71036911010742,34
5.847832679748535,-52.34553909301758,34
-29.473901748657227,2.8875813484191895,34
4.785285472869873,-31.051433563232422,35
-29.536943435668945,2.8699491024017334,35
-40.44143295288086,36.71232986450195,35
-0.3891492784023285,-53.69630813598633,35
-65.6932373046875,23.83530616760254,35
-74.26960754394531,-17.562406539916992,35
-37.77840042114258,-42.09639358520508,35
-20.644542694091797,10.700349807739258,35
39.85126495361328,64.49837493896484,35
-1.0075446367263794,-52.54118347167969,35
4.0713982582092285,-21.34637451171875,35
-54.5487174987793,37.23171615600586,35
-66.4101791381836,22.892894744873047,35
-17.80095672607422,-47.316978454589844,35
-39.68679428100586,-12.316658973693848,35
-42.97949981689453,42.02964401245117,35
13.995694160461426,71.86493682861328,35
-1.4662611484527588,-52.62939453125,36
0.12651154398918152,-52.609779357910156,36
-39.64902877807617,-12.558887481689453,36
4.7852349281311035,-31.051218032836914,36
-32.84180450439453,-27.39288902282715,36
4.000985622406006,-21.357057571411133,36
14.251470565795898,70.35070037841797,36
-93.98870086669922,-12.603894233703613,36
-19.77874755859375,15.196395874023438,36
-1.327206015586853,-54.150508880615234,36
-39.61090087890625,-12.1085786819458,36
-9.241167068481445,50.261817932128906,36
-74.21058654785156,-17.78853416442871,36
-73.36862182617188,-18.056873321533203,36
18.78386688232422,-7.571591377258301,36
-0.3057842552661896,-54.655303955078125,36
-54.859535217285156,37.23343276977539,36
-0.7624157667160034,-86.71209716796875,36
-42.96603012084961,42.0384407043457,36
-15.821982383728027,14.659168243408203,36
4.785289764404297,-31.05196762084961,36
-42.961570739746094,42.038482666015625,36
-65.62481689453125,23.860944747924805,36
-54.50658416748047,37.320552825927734,36
-41.209266662597656,37.199771881103516,36
-37.776371002197266,-42.091156005859375,36
-61.461463928222656,-48.19817352294922,37
1.159117341041565,-55.5112190246582,37
-39.691917419433594,-12.47263240814209,37
-2.1321258544921875,-74.05037689208984,37
-9.5428466796875,50.510677337646484,37
-73.87081146240234,-17.432214736938477,37
-54.2620849609375,36.79600524902344,37
-64.50589752197266,22.227441787719727,37
-14.222941398620605,-20.846830368041992,37
-9.269450187683105,50.23231887817383,37
17.219526290893555,69.89703369140625,37
-73.34183502197266,-18.379459381103516,37
-65.33452606201172,-36.916748046875,37
-0.45113828778266907,-53.79452896118164,37
-41.94831466674805,38.72459030151367,37
-41.3497314453125,37.47931671142578,37
-39.10982894897461,-12.457776069641113,37
-93.94408416748047,-12.51907730102539,37
-95.40692901611328,-12.689828872680664,37
-38.14886474609375,-10.849894523620605,37
3.7556591033935547,-75.89661407470703,37
-36.854644775390625,-8.532408714294434,37
-0.7431035041809082,-86.70046997070312,37
-41.68862533569336,35.287689208984375,37
-48.17550277709961,35.5562858581543,38
31.286643981933594,-28.959993362426758,38
17.1047306060791,69.83448028564453,38
-9.673568725585938,51.0174560546875,38
-2.227628231048584,-74.13822174072266,38
-64.4951171875,22.217510223388672,38
-73.61649322509766,-18.643831253051758,38
0.5381380319595337,-54.53183364868164,38
1.1470812559127808,-55.87452697753906,38
-41.84501647949219,-10.973857879638672,38
-22.882253646850586,-55.1848258972168,38
-96.30570983886719,-13.22841739654541,38
-22.321773529052734,8.634730339050293,38
-60.836769104003906,-46.28424835205078,38
-93.72498321533203,-13.043272018432617,38
-40.383888244628906,36.02415466308594,38
-0.6639626622200012,-86.64836883544922,38
-94.08441925048828,-12.30918025970459,38
-23.00989532470703,-26.473608016967773,38
-27.017358779907227,8.087646484375,38
-72.66905975341797,-19.382265090942383,38
-6.376471519470215,1.3410459756851196,38
-67.90152740478516,-5.826203346252441,38
-41.55281448364258,35.47104263305664,38
-37.404022216796875,-11.17152214050293,38
1.2023639678955078,-55.83507537841797,38
-74.21385192871094,-18.366792678833008,38
-73.74736022949219,-18.657934188842773,38
-27.024568557739258,8.082584381103516,39
-37.46680450439453,-11.15866470336914,39
-6.567193984985352,1.1637556552886963,39
14.093945503234863,69.71641540527344,39
2.3351848125457764,-55.569522857666016,39
-41.3309326171875,2.926095485687256,39
-65.62256622314453,23.86988639831543,39
-23.055166244506836,4.427428722381592,39
-24.695831298828125,15.493971824645996,39
-40.37963104248047,35.98765563964844,39
-22.885604858398438,-55.057003021240234,39
0.5467790961265564,-54.725921630859375,39
-94.01750183105469,-12.10931396484375,39
-96.22833251953125,-13.785699844360352,39
-41.256996154785156,-12.747167587280273,39
-60.66416549682617,-46.29190444946289,39
-48.423789978027344,35.559452056884766,39
-53.86918640136719,9.511530876159668,39
-21.99896240234375,-57.54058837890625,39
32.79432678222656,-27.430124282836914,39
10.967345237731934,22.76972770690918,39
-45.37868881225586,41.1999626159668,39
17.67795181274414,70.01343536376953,39
-2.2902328968048096,-74.18817901611328,39
-6.304250717163086,1.4828537702560425,39
-27.030973434448242,8.082197189331055,39
-28.665666580200195,7.894408226013184,39
-9.114870071411133,50.973995208740234,39
0.8542020320892334,-85.9969711303711,39
-95.23085021972656,-12.568720817565918,39
-9.537799835205078,50.519073486328125,39
31.28323745727539,-28.963260650634766,39
-21.522836685180664,-53.56317901611328,40
-29.6605281829834,-63.61527633666992,40
-54.881065368652344,-51.12646484375,40
-22.874340057373047,-55.08879852294922,40
-48.18141174316406,35.54740524291992,40
-41.34809875488281,2.9431796073913574,40
-23.48764419555664,-55.81032180786133,40
3.6274187564849854,-67.53981018066406,40
-28.721332550048828,7.888025283813477,40
-96.31498718261719,-13.134565353393555,40
-24.126192092895508,-15.044159889221191,40
-39.44568634033203,35.95299530029297,40
-24.47085189819336,15.844927787780762,40
-23.053842544555664,4.4329023361206055,40
-60.47795104980469,-48.0775146484375,40
-22.08292007446289,-56.65983200073242,40
14.872058868408203,69.81974029541016,40
-6.434863567352295,1.1480871438980103,40
-20.038129806518555,-55.7301025390625,40
-9.084303855895996,50.98388671875,40
33.176334381103516,-26.912424087524414,40
7.17864465713501,-13.785557746887207,40
0.8001024127006531,-85.51695251464844,40
-41.374732971191406,-11.575066566467285,40
-37.80202865600586,0.703559398651123,40
-5.8562750816345215,0.8647610545158386,40
36.87015914916992,-38.44416046142578,40
-2.212073802947998,-74.24480438232422,40
0.7939721941947937,-85.99615478515625,40
14.866660118103027,69.87272644042969,41
-41.43571853637695,2.990225315093994,41
-52.834407806396484,-3.5658059120178223,41
-29.689504623413086,-63.63603210449219,41
3.5074868202209473,-67.38726043701172,41
3.0574803352355957,-11.946837425231934,41
-2.971764087677002,-52.563419342041016,41
18.263090133666992,-16.985580444335938,41
-41.461185455322266,-11.518085479736328,41
-21.825658798217773,13.417866706848145,41
-63.40443420410156,-50.94643783569336,41
-22.58331871032715,-55.705875396728516,41
-22.793813705444336,-57.1815299987793,41
-37.93388748168945,0.8927984833717346,41
-37.75411605834961,0.6566498875617981,41
-61.38164520263672,-48.173946380615234,41
-62.73446273803711,2.2819857597351074,41
-21.51083755493164,-53.673057556152344,41
-19.88770866394043,-58.102027893066406,41
-61.50429153442383,-47.87929916381836,41
-21.79136848449707,-58.74470520019531,41
-6.051896095275879,0.7661576867103577,41
7.1808624267578125,-13.802947998046875,41
-29.687475204467773,-63.624725341796875,41
-96.4666519165039,-13.135732650756836,41
-55.0845947265625,-1.1363463401794434,41
1.4278377294540405,-66.44281005859375,41
-2.147339344024658,-74.30243682861328,41
36.85500717163086,-38.46000671386719,41
-24.564476013183594,16.706092834472656,41
-26.369298934936523,14.608670234680176,41
2.0517451763153076,-81.71752166748047,41
36.837162017822266,-38.45169448852539,41
-25.80951690673828,-13.436141967773438,41
-27.303874969482422,55.36781692504883,41
49.294029235839844,-54.73263168334961,41
3.7502644062042236,-75.91311645507812,41
56.90269088745117,25.191558837890625,41
-16.44137191772461,-55.96078872680664,41
0.7843567728996277,-85.48919677734375,41
43.832496643066406,-58.44189453125,42
1.3335944414138794,-66.1698226928711,42
-18.988513946533203,16.24901580810547,42
15.161528587341309,69.9018783569336,42
-29.690895080566406,-63.64400100708008,42
56.86656188964844,25.165149688720703,42
-22.071619033813477,-56.403167724609375,42
49.48517990112305,-54.64277648925781,42
-3.6312358379364014,-73.69525146484375,42
62.51753234863281,27.492141723632812,42
-23.39415168762207,-55.36479568481445,42
-97.6457290649414,-13.316267013549805,42
-42.81572723388672,-21.238840103149414,42
1.470220923423767,-66.4335708618164,42
-24.071420669555664,-57.19953918457031,42
-96.69257354736328,-12.911810874938965,42
-55.48885726928711,-51.31916809082031,42
3.7565736770629883,-75.90306854248047,42
-6.278152942657471,3.260582447052002,42
18.26403045654297,-16.968416213989258,42
50.13222885131836,-53.379276275634766,42
-6.5804443359375,0.20829325914382935,42
16.176355361938477,70.68801879882812,42
-21.773231506347656,-59.26590347290039,42
-24.356107711791992,-1.011986494064331,42
-19.22643280029297,-57.76545333862305,42
-38.99571228027344,1.0882929563522339,42
-52.06900405883789,12.806869506835938,42
18.615407943725586,-17.574665069580078,42
36.85760498046875,-38.36206817626953,42
7.5702128410339355,-13.140771865844727,42
2.042673349380493,-81.70455932617188,42
7.544002532958984,-13.205557823181152,42
-62.72980880737305,2.287971258163452,42
-25.789602279663086,-13.41949462890625,42
-25.8154239654541,-13.428791046142578,42
1.611191749572754,-18.456928253173828,43
1.1736100912094116,-65.8848648071289,43
-20.043283462524414,-55.68228530883789,43
3.444748640060425,-67.34856414794922,43
-53.175601959228516,4.943669319152832,43
-55.55048751831055,-51.34035873413086,43
-48.31471252441406,-7.208456039428711,43
18.279830932617188,-16.98232078552246,43
18.28666877746582,-16.937257766723633,43
49.20187759399414,63.1994743347168,43
-20.010055541992188,-58.118892669677734,43
45.559661865234375,-61.63393783569336,43
2.1560685634613037,-85.66337585449219,43
7.6356425285339355,-14.49472713470459,43
1.236620545387268,-66.43672180175781,43
63.71018981933594,12.83333683013916,43
-42.93195343017578,-21.410444259643555,43
40.786033630371094,-59.89802932739258,43
61.66520690917969,25.75200653076172,43
-57.17706298828125,11.459610939025879,43
40.06742858886719,-63.40708541870117,43
-16.262147903442383,-35.69009780883789,43
-39.06110763549805,1.1430538892745972,43
47.44186019897461,-50.497161865234375,43
2.036702871322632,-81.70536804199219,43
-62.72775650024414,2.286792516708374,43
14.389495849609375,67.12715911865234,44
-16.23924446105957,-36.38764190673828,44
0.45757803320884705,-64.6615982055664,44
18.779788970947266,-17.696903228759766,44
3.6427383422851562,-67.57758331298828,44
-48.300228118896484,-7.376683235168457,44
45.562591552734375,-61.634918212890625,44
-48.17814254760742,60.2421760559082,44
-54.290977478027344,10.541056632995605,44
2.19804048538208,-85.52306365966797,44
-60.599212646484375,-19.51228904724121,44
-42.80849838256836,-21.22963523864746,44
-24.64546012878418,-28.133750915527344,44
-48.294639587402344,-7.198300361633301,44
-35.4338493347168,-30.985368728637695,44
61.59126663208008,25.63448143005371,44
-21.52068328857422,-56.820213317871094,44
40.51796340942383,-59.749298095703125,44
40.72373580932617,-62.75988006591797,44
-10.323328018188477,30.49009895324707,44
31.465017318725586,-1.0567353963851929,44
47.27292251586914,62.0816764831543,44
-42.94589614868164,-21.42599868774414,44
-57.305973052978516,11.558609962463379,44
40.113094329833984,-63.497432708740234,44
63.7261848449707,12.79577922821045,44
41.492889404296875,-58.413841247558594,44
64.65987396240234,12.197479248046875,44
-43.04824447631836,-21.574663162231445,44
-15.606103897094727,-36.08808517456055,44
-49.3604621887207,-6.292673587799072,44
41.1337890625,-60.55355453491211,44
40.276161193847656,-62.77495574951172,44
-39.055572509765625,1.1456118822097778,44
-56.687477111816406,0.29698777198791504,45
31.337448120117188,-0.4152538776397705,45
-48.297584533691406,-7.352941989898682,45
5.811707496643066,-53.81466293334961,45
56.804534912109375,22.047771453857422,45
-60.703521728515625,-19.457414627075195,45
-10.326333045959473,30.488496780395508,45
-57.327083587646484,11.573835372924805,45
40.88571548461914,-63.11064529418945,45
2.013070583343506,-85.67247772216797,45
-60.2382926940918,-18.381771087646484,45
63.292381286621094,13.102570533752441,45
-16.309906005859375,-36.44254684448242,45
43.91702651977539,-55.34639358520508,45
-35.1960563659668,-35.11346435546875,45
40.07183837890625,-63.26958084106445,45
-49.30955505371094,-6.312370300292969,45
5.111420631408691,-61.813560485839844,45
73.30364990234375,-22.400684356689453,45
41.08374786376953,-61.54096984863281,45
-47.65779495239258,-6.7176103591918945,45
61.638336181640625,25.701168060302734,45
39.11912155151367,-60.89984130859375,45
64.74077606201172,12.208476066589355,45
8.40078353881836,82.61985778808594,46
5.149433612823486,-62.646446228027344,46
-0.06028072535991669,71.31468200683594,46
5.3699774742126465,70.63825225830078,46
-54.724388122558594,3.020899534225464,46
29.056804656982422,12.167025566101074,46
-18.121004104614258,-33.36219024658203,46
47.33888244628906,62.3505859375,46
8.097375869750977,68.96463012695312,46
-7.924797534942627,-40.626136779785156,46
31.345579147338867,-0.4251101613044739,46
48.08197784423828,71.27780151367188,46
42.85398864746094,-58.919654846191406,46
-49.50100326538086,-6.235218048095703,46
64.3641128540039,11.971854209899902,46
43.9193000793457,-55.344993591308594,46
-61.66450500488281,-19.653533935546875,46
-60.82402801513672,-19.28071403503418,46
5.099154949188232,-61.736793518066406,46
-16.395578384399414,-36.64529800415039,46
-79.0267562866211,-18.729686737060547,46
-51.70450210571289,-29.634923934936523,46
-32.90374755859375,-33.054931640625,46
63.44133758544922,13.387699127197266,46
54.12926483154297,21.82775115966797,46
62.320072174072266,16.68801498413086,46
40.5404052734375,-60.00251007080078,46
-19.696739196777344,13.199043273925781,46
31.353557586669922,-0.39772605895996094,46
1.7212835550308228,-85.46537017822266,46
53.92916488647461,63.456459045410156,46
-57.3257942199707,11.579057693481445,46
64.9905776977539,12.184885025024414,46
-48.46823501586914,-5.574460506439209,46
33.317195892333984,-0.028921373188495636,46
39.07604217529297,-60.912662506103516,46
-79.0043716430664,-18.70408058166504,47
5.1485161781311035,-62.664039611816406,47
-0.23434574902057648,71.07161712646484,47
-52.2306022644043,-29.66937255859375,47
-44.465396881103516,65.82878112792969,47
33.31729507446289,-0.03007339872419834,47
-27.28317642211914,-24.26240348815918,47
-32.90564727783203,-33.05546188354492,47
36.60821533203125,61.669979095458984,47
9.825765609741211,66.76072692871094,47
54.371742248535156,21.609270095825195,47
-60.95299530029297,-19.268640518188477,47
-17.938690185546875,-33.88214874267578,47
-52.8174934387207,-3.350572347640991,47
-48.19111251831055,61.484458923339844,47
63.52304458618164,13.35025691986084,47
40.67276382446289,-60.23692321777344,47
56.64666748046875,19.395509719848633,47
1.093483567237854,74.97620391845703,47
-51.577579498291016,-28.316434860229492,47
64.08064270019531,13.655970573425293,47
62.86739730834961,28.245031356811523,47
62.344696044921875,16.521297454833984,47
48.87517166137695,61.795265197753906,47
-60.2811279296875,-18.451759338378906,47
-57.204185485839844,11.484082221984863,47
-62.9743766784668,6.928399085998535,47
53.08660125732422,20.853805541992188,47
-17.641223907470703,-33.37617874145508,47
-31.06067657470703,12.36701488494873,47
50.71969985961914,34.73066711425781,47
42.875144958496094,-58.94479751586914,48
-51.67645263671875,-28.312145233154297,48
-36.07630920410156,-67.97242736816406,48
12.888018608093262,-43.83608627319336,48
-53.36703872680664,58.392757415771484,48
-30.420856475830078,-64.24565124511719,48
-51.852569580078125,12.908750534057617,48
-0.3030167520046234,16.33657455444336,48
-52.28826141357422,-29.635391235351562,48
-32.909210205078125,-33.05607986450195,48
-12.51247501373291,45.79784393310547,48
-17.806690216064453,-33.922760009765625,48
-48.14423370361328,61.63918685913086,48
-27.294878005981445,-24.242887496948242,48
61.0012321472168,14.316417694091797,48
-59.39888000488281,-41.65631866455078,48
-17.53441619873047,-35.32962417602539,48
50.456974029541016,10.65238094329834,48
50.699798583984375,34.742862701416016,48
-17.64508628845215,-33.23649215698242,48
56.677120208740234,19.4005184173584,48
9.822616577148438,66.75862884521484,48
48.67117691040039,61.83758544921875,48
61.6389045715332,13.69322395324707,48
62.87761306762695,28.267019271850586,48
50.71493148803711,34.73059844970703,48
-68.83909606933594,7.878776550292969,48
54.297672271728516,21.68866539001465,48
-50.74717712402344,-21.426469802856445,48
-60.826812744140625,-19.353029251098633,48
-38.12862777709961,69.49984741210938,48
-31.062030792236328,12.366497993469238,48
-17.093385696411133,39.47919845581055,48
-17.565685272216797,-35.473426818847656,49
-3.916577100753784,-18.61860466003418,49
47.43733215332031,61.98567199707031,49
-29.627151489257812,-20.37000846862793,49
60.09212875366211,14.64760971069336,49
-52.54255294799805,-8.97642993927002,49
12.887282371520996,-43.83477020263672,49
-50.74750518798828,-21.429128646850586,49
-17.430889129638672,-33.88758087158203,49
54.998104095458984,13.741044998168945,49
-7.306087493896484,7.783257961273193,49
-51.515380859375,-29.703163146972656,49
50.43622970581055,35.07917785644531,49
-68.83910369873047,7.877903938293457,49
48.77878189086914,-54.127830505371094,49
-59.40491485595703,-41.65738296508789,49
-35.436912536621094,-67.7286376953125,49
63.25663375854492,29.371068954467773,49
56.0673942565918,21.788389205932617,49
-31.060348510742188,12.367363929748535,49
-17.09296226501465,39.47966003417969,49
62.87790298461914,28.272626876831055,49
53.589908599853516,22.02665138244629,49
50.72121047973633,34.722381591796875,49
-38.18082809448242,69.49191284179688,49
48.557533264160156,-54.5462532043457,50
-18.210237503051758,-35.69436264038086,50
-35.967891693115234,-67.86583709716797,50
-7.056218147277832,7.532525539398193,50
12.317390441894531,-67.46733856201172,50
-23.184703826904297,15.437419891357422,50
6.455211639404297,20.897310256958008,50
-7.008072853088379,7.919166564941406,50
-37.0533561706543,-0.028433414176106453,50
-37.58930969238281,69.53305053710938,50
-3.9130663871765137,-18.623233795166016,50
-20.07960319519043,-79.51834106445312,50
-59.41249084472656,-41.637489318847656,50
-7.281486511230469,8.09038257598877,50
25.495662689208984,-13.839936256408691,50
54.99723815917969,13.738826751708984,50
-55.809844970703125,-14.247740745544434,50
-51.46398162841797,-29.79418182373047,50
-52.540382385253906,-8.974270820617676,50
44.98358154296875,33.744747161865234,50
50.60020446777344,18.673479080200195,50
-1.38835608959198,72.04010772705078,50
-43.05512237548828,-6.420068264007568,50
53.361026763916016,21.044267654418945,50
53.427913665771484,22.101194381713867,50
-14.872919082641602,-20.7351131439209,50
-43.58894348144531,-22.313879013061523,50
-38.18279266357422,69.49211120605469,50
46.942726135253906,16.039493560791016,51
-36.2753791809082,-68.74759674072266,51
1.9163107872009277,70.43181610107422,51
-7.264330863952637,7.647398471832275,51
49.24409103393555,-53.430843353271484,51
44.91530227661133,9.525336265563965,51
-35.9976692199707,-67.65907287597656,51
-23.148752212524414,-26.57167625427246,51
6.4501729011535645,20.897062301635742,51
61.089073181152344,-31.355539321899414,51
53.68372344970703,20.795917510986328,51
16.88241195678711,20.14229393005371,51
3.4558355808258057,-15.066983222961426,51
-20.078887939453125,-79.51702117919922,51
43.45766067504883,32.754364013671875,51
25.501976013183594,-13.831930160522461,51
-6.9431304931640625,7.85984992980957,51
-51.73106384277344,-30.465599060058594,51
-43.06832504272461,-6.433741092681885,51
52.863834381103516,21.461698532104492,51
50.60170364379883,18.67430877685547,51
-39.47422790527344,-47.95724868774414,51
54.99889373779297,13.732281684875488,51
-55.80531692504883,-14.234171867370605,51
-23.395355224609375,-28.902254104614258,51
5.044182300567627,74.85750579833984,52
-51.81851577758789,-30.406057357788086,52
46.46034240722656,16.04502296447754,52
-39.38337326049805,-47.62155532836914,52
-16.26007843017578,-55.73975372314453,52
49.3491096496582,-53.19608688354492,52
-43.057861328125,-6.4136810302734375,52
49.7068977355957,-52.775726318359375,52
54.908878326416016,13.603022575378418,52
-24.816511154174805,-26.76213264465332,52
-54.69373321533203,-0.366845965385437,52
44.38255310058594,9.718220710754395,52
-75.61566925048828,-17.098634719848633,52
63.35407638549805,28.898727416992188,52
-26.590944290161133,56.84786605834961,52
-37.07568359375,-65.38741302490234,52
47.18184280395508,-51.061397552490234,52
46.61240005493164,18.565698623657227,52
26.076677322387695,-13.113325119018555,52
44.311641693115234,10.191061019897461,52
52.360328674316406,21.326351165771484,52
-55.8040771484375,-14.233847618103027,52
43.44384765625,32.766990661621094,52
25.97557258605957,-13.049348831176758,53
19.171945571899414,-62.19910430908203,53
-30.765003204345703,-21.42414093017578,53
-36.56007766723633,-65.40089416503906,53
4.921383380889893,75.6812973022461,53
-26.708629608154297,56.682621002197266,53
-39.42729187011719,-47.77105712890625,53
-16.282268524169922,-55.764957427978516,53
46.42436599731445,16.066173553466797,53
61.765968322753906,-30.589683532714844,53
-39.25163650512695,-47.74303436279297,53
62.94917678833008,-30.08588409423828,53
44.163978576660156,10.538191795349121,53
12.745766639709473,-66.81217193603516,53
-39.39458084106445,-47.830780029296875,53
44.886863708496094,33.77992630004883,53
49.63460159301758,-52.58925247192383,53
48.59886932373047,-54.51469039916992,53
-35.82552719116211,-63.72922897338867,53
54.5167350769043,17.04265785217285,53
38.962825775146484,17.685195922851562,53
46.451412200927734,16.095558166503906,53
-37.55479431152344,-64.9582290649414,53
46.621788024902344,18.594892501831055,53
26.245424270629883,-13.222284317016602,53
17.631099700927734,-59.63774108886719,53
46.92507553100586,-51.35675048828125,53
62.9038200378418,29.547666549682617,53
38.151554107666016,31.134031295776367,53
-36.31278991699219,-65.83840942382812,54
1.929827332496643,-22.24298858642578,54
14.963010787963867,-79.17635345458984,54
25.69921112060547,-13.156062126159668,54
-36.226966857910156,-65.41983795166016,54
-38.716819763183594,-48.080322265625,54
54.5101432800293,17.04644203186035,54
61.35194778442383,-31.786149978637695,54
39.03927230834961,17.89422607421875,54
59.414974212646484,-20.836219787597656,54
-43.23948287963867,66.61177062988281,54
-26.2713565826416,57.025638580322266,54
49.34081268310547,10.505172729492188,54
26.30811309814453,-13.171165466308594,54
44.17055892944336,10.62768268585205,54
47.616947174072266,-54.86341857910156,54
61.768802642822266,-30.623180389404297,54
-49.084434509277344,-7.98518180847168,54
19.5886287689209,-65.12319946289062,54
49.979679107666016,-52.24015426635742,54
19.517030715942383,-18.664098739624023,54
44.70724868774414,34.116641998291016,54
37.54316711425781,27.4132022857666,54
62.28555679321289,7.97716760635376,54
43.60921859741211,34.09134292602539,54
46.89162063598633,-51.38974380493164,54
44.86164855957031,13.317560195922852,54
41.415245056152344,17.43630599975586,54
38.15225601196289,31.131778717041016,54
20.258485794067383,-65.84207916259766,55
49.34610366821289,10.511466979980469,55
9.263765335083008,81.25559997558594,55
-37.20758819580078,-66.08818054199219,55
-47.22322463989258,-13.719964981079102,55
14.960905075073242,-81.85835266113281,55
39.44704818725586,-64.43014526367188,55
62.284019470214844,7.969173908233643,55
-64.20384216308594,-41.23440170288086,55
59.4726448059082,-21.11508560180664,55
-43.50745391845703,-34.85599899291992,55
44.27210998535156,34.05801010131836,55
38.87251281738281,18.163780212402344,55
59.469608306884766,-21.101511001586914,55
43.87123489379883,10.659762382507324,55
1.9844295978546143,-22.446189880371094,55
44.769264221191406,9.680887222290039,55
42.87889099121094,17.302749633789062,55
-53.144474029541016,59.3856315612793,56
1.9531983137130737,-22.33693504333496,56
-42.641666412353516,66.33489990234375,56
-47.19205856323242,-13.634191513061523,56
4.761562824249268,-51.006431579589844,56
20.194826126098633,-65.76990509033203,56
-36.03247833251953,-65.38499450683594,56
-54.94342041015625,-0.13763944804668427,56
12.329792976379395,2.695573568344116,56
17.33507537841797,20.253631591796875,56
-43.503868103027344,-35.08736038208008,56
-18.60007095336914,59.69087219238281,56
-47.736427307128906,-13.959310531616211,56
-54.151824951171875,63.88920593261719,56
19.873891830444336,-58.43817138671875,56
62.28435134887695,7.968338489532471,56
-32.96211242675781,-27.44125747680664,56
-24.745086669921875,8.441908836364746,56
-47.32365417480469,-13.792023658752441,56
9.527052879333496,70.96456909179688,56
49.23676300048828,10.49303150177002,56
66.37351989746094,-30.067779541015625,56
-48.48551940917969,-14.604289054870605,56
44.59300231933594,34.15375900268555,56
42.879764556884766,17.317869186401367,56
71.6387710571289,-35.86501693725586,56
42.36697769165039,9.822504997253418,56
43.131595611572266,34.716773986816406,56
32.728965759277344,29.23406410217285,56
-0.42048996686935425,70.24504089355469,56
14.95718765258789,-81.85759735107422,56
58.01781463623047,-33.55399703979492,56
59.395408630371094,-20.76074981689453,56
38.45124435424805,18.17032241821289,56
59.310340881347656,-20.29629135131836,56
44.425113677978516,11.913471221923828,56
43.170711517333984,17.890464782714844,57
-47.46782684326172,-13.943561553955078,57
12.236424446105957,-64.4287109375,57
-54.053409576416016,64.23876190185547,57
-53.48632049560547,57.56340789794922,57
-63.8914680480957,6.585723400115967,57
-56.565853118896484,0.2949061393737793,57
38.47425842285156,17.629865646362305,57
68.85995483398438,-37.37633514404297,57
58.046783447265625,-33.53422164916992,57
9.5354642868042,70.95172882080078,57
-46.677425384521484,-13.799881935119629,57
-43.520877838134766,-35.027103424072266,57
-42.02760314941406,66.18445587158203,57
49.081275939941406,71.9704818725586,57
42.257293701171875,9.830706596374512,57
44.77467727661133,33.76691436767578,57
-36.319862365722656,-65.67887878417969,57
41.98347473144531,9.691919326782227,57
-19.917367935180664,61.313011169433594,57
71.71229553222656,-35.81570816040039,57
32.98276901245117,28.74688148498535,57
-18.626882553100586,59.685455322265625,58
-43.558189392089844,-34.92848205566406,58
13.668440818786621,19.96491050720215,58
-19.04060173034668,60.88420867919922,58
6.642493724822998,57.52975082397461,58
-64.52694702148438,-41.7502326965332,58
-53.95296859741211,64.6018295288086,58
69.09822082519531,-42.354129791259766,58
-23.38352394104004,-15.245037078857422,58
34.141441345214844,36.454200744628906,58
-47.82551574707031,68.24788665771484,58
-63.98230743408203,-41.94340515136719,58
54.97394943237305,26.635135650634766,58
42.10808563232422,9.788354873657227,58
-62.26960754394531,-48.46916580200195,58
38.45103454589844,17.62769317626953,58
15.161510467529297,17.502395629882812,58
-4.35683536529541,-52.91444396972656,58
8.12900447845459,-18.547893524169922,58
68.99420166015625,-37.300880432128906,58
62.27891159057617,-30.341691970825195,58
32.82197189331055,29.29789924621582,58
61.01698303222656,12.884860038757324,58
49.35248947143555,71.11058807373047,58
-19.09551429748535,61.49988555908203,58
-34.55029296875,-65.15072631835938,58
51.057403564453125,49.076499938964844,58
33.00291061401367,28.136005401611328,58
41.70011901855469,9.188355445861816,58
38.30015182495117,17.981380462646484,59
56.48356246948242,25.53183364868164,59
-23.367666244506836,-15.252613067626953,59
18.10898780822754,-12.656699180603027,59
3.104369878768921,-4.376927852630615,59
-43.549781799316406,-34.9501953125,59
-54.50090026855469,63.866966247558594,59
-4.311487674713135,-52.89592361450195,59
-19.292613983154297,60.75961685180664,59
-59.18949890136719,-0.022832125425338745,59
-64.10942077636719,-41.81931686401367,59
62.35734176635742,-30.285154342651367,59
-36.01851272583008,-30.133529663085938,59
32.85820388793945,28.80332374572754,59
8.087054252624512,-18.479476928710938,59
-18.429222106933594,62.14625930786133,59
-18.026926040649414,60.85742950439453,59
-18.9338321685791,60.309410095214844,59
69.107177734375,-37.277381896972656,59
15.151000022888184,17.502437591552734,59
7.906309604644775,-17.872108459472656,59
69.18344116210938,-42.43023681640625,59
54.9720573425293,26.637592315673828,59
6.566072940826416,57.51934051513672,59
68.9148941040039,-37.59260940551758,59
37.38512420654297,27.466957092285156,59
51.05329513549805,49.07596206665039,59
-49.501895904541016,68.0054931640625,60
7.203495502471924,-19.50532341003418,60
31.6021671295166,28.730504989624023,60
-31.31989860534668,-22.43848419189453,60
59.705379486083984,-18.010602951049805,60
-15.81743049621582,-20.321950912475586,60
-18.707168579101562,61.75873565673828,60
-62.93513107299805,-41.497413635253906,60
4.334660053253174,58.91105651855469,60
69.09358215332031,-37.257083892822266,60
-52.704063415527344,-28.34299659729004,60
31.948448181152344,30.339109420776367,60
51.05331039428711,49.076202392578125,60
-24.131418228149414,-29.371374130249023,60
-22.335981369018555,-15.608325958251953,60
-54.695037841796875,63.94076156616211,60
-46.93678665161133,-8.720890998840332,60
3.1126246452331543,-4.3504252433776855,60
18.109161376953125,-12.654662132263184,60
69.09303283691406,-42.4942512512207,60
8.11786937713623,-18.40636444091797,60
-35.99372100830078,-30.06830596923828,60
34.18701934814453,35.7512092590332,60
76.54944610595703,-40.286651611328125,60
1.6971039772033691,-49.46281051635742,61
33.47860336303711,29.80314064025879,61
-12.905900001525879,-33.32002639770508,61
34.17748260498047,35.764617919921875,61
-49.503658294677734,68.00638580322266,61
-0.7764385938644409,-7.139368057250977,61
-48.75081253051758,68.16346740722656,61
6.532646179199219,-16.15101432800293,61
8.368687629699707,-18.200105667114258,61
-54.823143005371094,64.32504272460938,61
8.334933280944824,-18.504125595092773,61
-19.521806716918945,-47.40343475341797,61
3.1099061965942383,-4.379473686218262,61
8.066780090332031,59.60403823852539,61
-31.33045768737793,-22.460424423217773,61
-54.70417022705078,64.92489624023438,61
-25.26197052001953,-13.318390846252441,61
34.040252685546875,35.728084564208984,61
59.702415466308594,-18.024934768676758,61
31.883895874023438,30.39913558959961,61
-22.314197540283203,-15.614709854125977,61
69.34765625,-42.41157150268555,61
-36.01723098754883,-44.60838317871094,61
64.83501434326172,-25.129825592041016,61
18.10776138305664,-12.659077644348145,61
31.65956687927246,28.675073623657227,61
77.16671752929688,-40.81804275512695,61
35.233211517333984,35.49287796020508,61
31.715709686279297,27.693283081054688,61
-36.07999801635742,-30.125455856323242,61
76.56262969970703,-40.298828125,61
35.274169921875,35.47277069091797,62
-89.40768432617188,5.274670124053955,62
-36.02193069458008,-44.61001968383789,62
-31.344135284423828,-22.491695404052734,62
69.20426177978516,-42.48314666748047,62
1.7760937213897705,-49.52642822265625,62
4.143185615539551,58.90895080566406,62
1.3350025415420532,-26.18641471862793,62
-49.37898635864258,68.04463958740234,62
-70.38880920410156,-7.523529052734375,62
-0.5084412097930908,19.62435531616211,62
94.31703186035156,13.595860481262207,62
50.096275329589844,70.30744934082031,62
-49.08989334106445,68.10955047607422,62
31.965272903442383,27.684064865112305,62
8.056873321533203,59.60714340209961,62
22.96616554260254,-3.862433671951294,62
-36.03022766113281,-30.079893112182617,62
-28.511859893798828,-20.525285720825195,62
65.76992797851562,-25.806386947631836,62
77.1800765991211,-40.82600402832031,62
64.50910949707031,-24.848033905029297,63
29.062271118164062,22.085552215576172,63
-36.0074462890625,-44.609130859375,63
-28.00517463684082,-19.56694221496582,63
4.222712516784668,58.93022537231445,63
-51.43000793457031,-27.724550247192383,63
7.142740726470947,-7.148164749145508,63
18.77280616760254,-61.17714309692383,63
-26.9620418548584,59.10999298095703,63
4.7229180335998535,58.92909240722656,63
94.31285858154297,13.599078178405762,63
1.0818215608596802,-26.15030288696289,63
-86.21879577636719,5.055971145629883,63
11.976271629333496,-36.497440338134766,63
-27.297401428222656,55.39784622192383,63
32.676673889160156,-4.192416191101074,63
35.254024505615234,35.4808464050293,63
76.87109375,-40.566341400146484,63
48.08735275268555,57.362579345703125,63
77.23772430419922,-40.89701843261719,63
29.0279598236084,22.137544631958008,64
-27.062110900878906,58.709720611572266,64
29.045076370239258,22.071096420288086,64
11.692325592041016,-36.45035171508789,64
-51.255035400390625,13.232402801513672,64
18.786808013916016,-59.11034393310547,64
-85.79642486572266,5.057201385498047,64
64.75167083740234,-24.77722930908203,64
10.357636451721191,-5.876798152923584,64
25.801557540893555,0.5924489498138428,64
-27.70646858215332,54.262977600097656,64
-27.724590301513672,-19.224079132080078,64
4.704431056976318,58.992454528808594,64
33.173030853271484,-4.603580474853516,64
94.34130859375,13.6295804977417,64
28.992055892944336,22.126976013183594,64
14.390104293823242,-5.433426856994629,64
-88.89512634277344,5.209763526916504,64
0.8928353190422058,-26.127973556518555,64
5.370726108551025,61.51041793823242,64
28.997989654541016,22.09516143798828,65
-86.75115203857422,3.871709108352661,65
14.388040542602539,-5.43257474899292,65
-3.996467351913452,-45.605552673339844,65
65.27819061279297,-25.11460304260254,65
64.87672424316406,-24.432815551757812,65
31.707626342773438,-3.9282476902008057,65
33.21504211425781,-4.429984092712402,65
1.3404614925384521,-26.232406616210938,65
-26.057891845703125,58.54430389404297,65
-89.44725036621094,5.80600643157959,65
-27.65489959716797,54.374996185302734,65
48.20258712768555,63.72977066040039,65
-30.67315101623535,-8.09296703338623,65
11.821316719055176,-36.09885787963867,65
94.32755279541016,13.607426643371582,65
0.8697218894958496,-26.120481491088867,65
64.00204467773438,29.981426239013672,65
-12.844493865966797,-33.060035705566406,66
-50.41032791137695,-28.522302627563477,66
-27.80951499938965,53.91649627685547,66
-30.879974365234375,-8.284104347229004,66
-53.322357177734375,5.007903099060059,66
93.72026062011719,12.64733600616455,66
27.693267822265625,13.847954750061035,66
11.099190711975098,27.830917358398438,66
20.42198944091797,-60.55891036987305,66
69.45634460449219,-20.85072135925293,66
-25.41693687438965,56.395164489746094,66
18.210405349731445,-11.9436616897583,66
64.46741485595703,-24.157060623168945,66
-89.28067779541016,5.619436264038086,66
11.62731647491455,-36.11637496948242,66
32.73995590209961,-4.203989505767822,66
20.287141799926758,-7.053516387939453,66
11.615521430969238,-36.15107345581055,66
-83.54701232910156,3.500953435897827,66
-2.8227078914642334,22.85562515258789,67
11.051026344299316,27.954925537109375,67
-87.70612335205078,3.7681827545166016,67
93.56912231445312,12.41970157623291,67
20.507511138916016,-60.46040725708008,67
11.65375804901123,-36.55384826660156,67
-30.936687469482422,-8.20591926574707,67
20.186796188354492,-6.986374855041504,67
28.621252059936523,13.353806495666504,67
11.139880180358887,27.749759674072266,67
66.12354278564453,-24.553327560424805,67
14.094278335571289,-78.55857849121094,67
32.74348831176758,-4.217470169067383,67
46.49803161621094,53.57455825805664,67
-35.04731750488281,-34.15204620361328,67
19.56597137451172,-7.639837741851807,67
-84.68446350097656,3.7458243370056152,67
-83.41388702392578,3.456028938293457,67
-2.484734058380127,23.209775924682617,68
0.8582229018211365,72.9083023071289,68
28.737138748168945,13.667387008666992,68
-30.93324851989746,-8.223127365112305,68
65.53071594238281,-23.330888748168945,68
48.52634048461914,53.32011032104492,68
28.838336944580078,13.232972145080566,68
-35.0531005859375,-34.14500427246094,68
93.51250457763672,12.339319229125977,68
-63.6911735534668,-42.307559967041016,68
-72.73582458496094,10.243457794189453,68
20.88785171508789,-60.097389221191406,68
13.995125770568848,-78.71809387207031,68
66.11457061767578,-24.553367614746094,68
-85.77677154541016,3.6303656101226807,68
2.8658323287963867,71.65962982177734,68
-86.48101806640625,3.846637725830078,68
13.589590072631836,-79.05591583251953,68
11.091819763183594,27.859254837036133,68
44.36728286743164,51.717533111572266,68
-88.33033752441406,3.408703327178955,68
18.29352378845215,0.16654664278030396,69
-6.370882511138916,31.104604721069336,69
31.442453384399414,1.221269965171814,69
13.254827499389648,-79.0440444946289,69
10.055291175842285,-6.009942531585693,69
-72.69871520996094,10.166970252990723,69
65.46326446533203,-23.213218688964844,69
-35.0445556640625,-34.10121536254883,69
20.06629753112793,-62.72578048706055,69
-89.32516479492188,5.017249584197998,69
-13.051241874694824,-33.53336715698242,69
46.29420852661133,54.86362838745117,69
0.9655166268348694,72.96035766601562,69
46.45201873779297,53.258670806884766,69
28.681772232055664,13.541984558105469,69
-2.2471888065338135,23.100780487060547,69
-83.20654296875,3.391476631164551,69
-72.76317596435547,10.659831047058105,69
44.355587005615234,51.69264221191406,69
88.29399108886719,16.352022171020508,69
-86.43892669677734,3.7042651176452637,69
46.978599548339844,53.195308685302734,69
29.072586059570312,13.499269485473633,69
77.44282531738281,-24.44255256652832,69
29.11594009399414,13.445958137512207,69
-29.440532684326172,-9.532455444335938,69
-27.009187698364258,25.268909454345703,70
0.35334262251853943,29.331945419311523,70
13.377954483032227,68.07625579833984,70
31.445514678955078,1.2385553121566772,70
9.004720687866211,-6.412812232971191,70
0.5519497394561768,73.25291442871094,70
46.811649322509766,53.119075775146484,70
-35.02132034301758,-34.21727752685547,70
20.444772720336914,-6.6660566329956055,70
-50.88398361206055,5.984393119812012,70
-7.220727443695068,31.578340530395508,70
45.851715087890625,54.60621643066406,70
18.289094924926758,0.16832825541496277,70
-2.479578971862793,23.203325271606445,70
47.31935501098633,52.960357666015625,70
-63.25120544433594,6.8573222160339355,70
36.36431121826172,11.09233283996582,70
5.452157020568848,-20.839670181274414,70
-86.16178894042969,2.573871612548828,70
-29.442909240722656,-9.53806209564209,70
46.948631286621094,51.51285934448242,70
-86.28447723388672,3.393885850906372,70
13.214473724365234,-79.24901580810547,70
33.1983642578125,27.097436904907227,70
79.18602752685547,-25.693559646606445,70
12.970040321350098,-79.10860443115234,70
-71.94379425048828,10.828503608703613,70
89.36994171142578,17.198354721069336,70
2.6337289810180664,72.39616394042969,71
-24.46129608154297,-27.14164924621582,71
45.62089157104492,54.43766784667969,71
-6.6878662109375,31.340131759643555,71
0.7510545253753662,30.01813316345215,71
13.40029239654541,-72.80632781982422,71
-51.576107025146484,5.841737270355225,71
-47.38161849975586,-10.325490951538086,71
-7.297181129455566,31.575794219970703,71
36.36185836791992,11.093107223510742,71
-85.85169219970703,-0.16287103295326233,71
-50.30239486694336,6.115080833435059,71
47.06643295288086,51.53055191040039,71
-29.433982849121094,-9.542710304260254,71
46.363136291503906,48.0640869140625,71
-27.009811401367188,25.270797729492188,71
-30.921785354614258,-9.451245307922363,71
39.1300163269043,50.02410888671875,71
28.03973960876465,19.53790855407715,71
45.950923919677734,50.6763916015625,71
45.91101837158203,52.426605224609375,71
-71.7348861694336,10.741947174072266,71
88.69635009765625,16.229917526245117,71
88.4197769165039,15.835159301757812,71
79.39659881591797,-25.226272583007812,71
12.085128784179688,-79.92108917236328,71
-47.35886764526367,-10.264586448669434,72
-7.362061023712158,-40.98701477050781,72
28.042144775390625,19.536235809326172,72
-7.218598365783691,31.566417694091797,72
-62.754093170166016,-47.174468994140625,72
-50.31781005859375,6.112403869628906,72
-64.03108215332031,-41.908077239990234,72
-47.399192810058594,-10.365628242492676,72
1.2904422283172607,30.747316360473633,72
6.419960975646973,61.13818359375,72
13.455862045288086,-72.81978607177734,72
39.15439224243164,50.048343658447266,72
88.42674255371094,15.43993854522705,72
-75.13655853271484,12.027495384216309,72
-7.018671035766602,32.36195755004883,72
0.3019688129425049,29.23410987854004,72
12.61960220336914,-79.01107788085938,72
-85.85347747802734,-0.1713239997625351,72
-71.71366119384766,10.731873512268066,72
80.7464828491211,-25.899511337280273,72
45.85619354248047,50.656070709228516,72
88.05482482910156,16.23889923095703,72
79.99906158447266,-25.363969802856445,72
0.7288969159126282,30.020341873168945,72
46.364288330078125,48.0638427734375,72
2.9025187492370605,59.11189270019531,73
0.8530169725418091,30.151691436767578,73
-2.2601141929626465,63.97318649291992,73
-50.3040771484375,6.114398002624512,73
15.345784187316895,-73.12183380126953,73
-27.640125274658203,58.018470764160156,73
27.406124114990234,-3.284440755844116,73
-62.7596321105957,-46.85458755493164,73
39.11028289794922,50.00572967529297,73
11.303849220275879,-79.41443634033203,73
80.61898803710938,-25.80826187133789,73
83.74420928955078,9.89664363861084,73
-75.1463394165039,12.0264892578125,73
-85.81622314453125,-0.17166492342948914,73
12.191816329956055,-80.10678100585938,73
0.3038276433944702,29.241851806640625,73
89.3260498046875,17.21019172668457,73
79.01451873779297,-26.854778289794922,73
-85.90362548828125,-0.2180824726819992,73
79.97457122802734,-25.3566837310791,73
80.98344421386719,-26.190046310424805,73
-27.521854400634766,58.701416015625,74
-62.7538948059082,-47.075801849365234,74
-28.714534759521484,-20.559297561645508,74
87.94168853759766,16.21413803100586,74
75.46418762207031,-24.989587783813477,74
-2.2665765285491943,63.96928405761719,74
83.32942962646484,8.872907638549805,74
27.406734466552734,-3.2806832790374756,74
-56.55339050292969,-60.35029220581055,74
12.649341583251953,-78.54998016357422,74
-75.14393615722656,12.026773452758789,74
77.07467651367188,-23.035120010375977,74
-72.3260498046875,11.95604133605957,74
83.92384338378906,10.60134220123291,74
75.59657287597656,-24.993946075439453,74
5.597218990325928,-82.05677795410156,74
78.27217102050781,-24.462385177612305,74
78.20051574707031,-24.01740837097168,74
87.93235778808594,15.630033493041992,74
11.408612251281738,-68.02178192138672,75
20.068344116210938,23.938241958618164,75
-61.924598693847656,-48.50556182861328,75
38.6743278503418,49.5901985168457,75
-56.55598831176758,-60.4162483215332,75
-0.7000402808189392,61.339317321777344,75
15.323946952819824,20.827392578125,75
51.21152877807617,-37.10175704956055,75
83.47261810302734,8.503695487976074,75
88.41265106201172,18.177404403686523,75
-62.69279479980469,-46.78268814086914,75
81.22892761230469,-24.496623992919922,75
-28.79680061340332,-20.407445907592773,75
87.2669448852539,-19.06050682067871,75
-2.275062322616577,63.97505187988281,75
-71.8946762084961,11.682403564453125,75
77.04145050048828,-24.485349655151367,75
18.64759063720703,-74.9614028930664,75
83.02974700927734,8.65134048461914,75
-5.184200286865234,-9.667208671569824,75
77.32389831542969,-23.960660934448242,75
-56.50226593017578,-60.40478515625,75
79.47554016113281,-24.553909301757812,75
-4.64332914352417,-34.06032180786133,75
5.5845112800598145,-82.0653076171875,75
-56.431209564208984,-60.09923553466797,75
-72.4885482788086,12.876185417175293,75
68.59203338623047,-12.513052940368652,75
68.81414794921875,-19.561519622802734,75
-0.690634548664093,61.32769012451172,76
52.91975784301758,-37.119407653808594,76
18.64470672607422,-74.94336700439453,76
-56.68022537231445,-62.26072692871094,76
68.34152221679688,-11.446531295776367,76
-64.88445281982422,-48.90044403076172,76
82.53105163574219,8.561226844787598,76
30.56163215637207,0.053159087896347046,76
-57.481597900390625,-60.165740966796875,76
87.71163177490234,-19.136646270751953,76
51.99430847167969,-35.85007858276367,76
-64.6910629272461,-40.480743408203125,76
-68.88031768798828,-47.411380767822266,76
18.825475692749023,-75.08089447021484,76
-56.61798858642578,-62.23246765136719,76
15.280458450317383,20.814815521240234,76
20.077348709106445,23.936918258666992,76
-5.990724086761475,-10.416751861572266,76
-4.641266822814941,-34.06389236450195,76
83.89630889892578,7.797301292419434,76
68.46879577636719,-12.498750686645508,76
73.2394790649414,-33.490089416503906,76
83.41377258300781,8.866109848022461,76
-3.270533561706543,24.21806526184082,76
-71.77996826171875,11.689340591430664,76
50.889644622802734,-35.404937744140625,76
-71.35581970214844,11.326428413391113,76
-56.435882568359375,-59.888153076171875,76
88.52159881591797,18.168724060058594,76
89.35482025146484,8.50985336303711,77
20.06456756591797,23.93670654296875,77
2.8133647441864014,58.8856086730957,77
70.0209732055664,-10.16661548614502,77
52.359127044677734,-35.78521728515625,77
-68.8773422241211,-47.443031311035156,77
-3.2674481868743896,24.346778869628906,77
-50.46089172363281,-11.183145523071289,77
-0.6793625950813293,61.31850051879883,77
52.63748550415039,-37.152931213378906,77
-65.6553955078125,-49.73564529418945,77
82.43485260009766,9.028290748596191,77
20.07056427001953,23.940715789794922,77
-68.8859634399414,-47.40653610229492,77
87.32963562011719,-19.037384033203125,77
-5.990245819091797,-10.345773696899414,77
-6.361318111419678,-10.577624320983887,77
-56.64431381225586,-62.24528121948242,77
73.24459075927734,-33.48619079589844,77
70.39517974853516,-12.444307327270508,77
-4.645316123962402,-34.06173324584961,77
83.12307739257812,8.652392387390137,77
-4.594427585601807,-34.05240249633789,77
68.6611099243164,-11.995145797729492,77
68.10157012939453,-12.544901847839355,77
67.4766845703125,-12.653714179992676,77
-57.46760940551758,-60.1300048828125,77
-61.38075637817383,-49.499542236328125,78
70.81139373779297,-14.532733917236328,78
89.35465240478516,8.511293411254883,78
-37.121246337890625,20.022560119628906,78
-50.46158218383789,-11.180075645446777,78
3.1649081707000732,55.405364990234375,78
74.14824676513672,-3.2150442600250244,78
72.52728271484375,-11.426194190979004,78
69.50731658935547,-9.423200607299805,78
-55.9717903137207,-61.74032211303711,78
87.59364318847656,-18.327098846435547,78
70.11073303222656,-19.729740142822266,78
78.10987091064453,-19.229808807373047,78
87.3578872680664,-19.592844009399414,78
-6.144382953643799,-10.591914176940918,78
51.90958023071289,-36.17706298828125,78
87.88355255126953,-19.25584602355957,78
-6.4469990730285645,-10.268228530883789,78
68.78030395507812,-12.075252532958984,78
51.37617492675781,-35.76566696166992,78
79.25525665283203,-23.004100799560547,78
89.35485076904297,8.515326499938965,79
14.319687843322754,24.08224868774414,79
3.1682064533233643,55.39735794067383,79
70.43248748779297,-13.043498039245605,79
-26.631452560424805,-50.18722152709961,79
-0.1756962090730667,28.28839874267578,79
51.41188430786133,-35.741146087646484,79
70.04752349853516,-10.074069023132324,79
71.05561065673828,-36.350345611572266,79
-65.64379119873047,-49.727882385253906,79
78.11285400390625,-19.2313232421875,79
-23.564311981201172,56.68219757080078,79
-63.417972564697266,-51.492218017578125,79
72.66680908203125,-22.578697204589844,79
87.27375793457031,-18.700321197509766,79
-55.25563049316406,-62.06715393066406,79
70.14361572265625,-19.75562858581543,79
-53.134498596191406,39.661659240722656,79
88.03199005126953,-17.642911911010742,79
66.58357238769531,-29.914588928222656,79
70.53082275390625,-9.765519142150879,79
78.9559097290039,-27.418363571166992,79
69.85250091552734,-18.32204246520996,79
70.2086410522461,-12.205074310302734,79
-6.361351490020752,-10.220010757446289,79
74.4697494506836,-3.042249917984009,79
78.12494659423828,-19.237268447875977,79
51.93739700317383,-35.65217208862305,79
72.50174713134766,-11.477465629577637,79
-26.63130760192871,-50.18824005126953,80
1.5163061618804932,19.660078048706055,80
-39.60142517089844,-13.715682029724121,80
-65.41206359863281,-49.65944290161133,80
-23.572364807128906,56.6895751953125,80
-59.00999450683594,8.5825834274292,80
-1.3291311264038086,-7.474390983581543,80
52.44569778442383,-37.15652847290039,80
-22.717823028564453,59.648399353027344,80
67.24022674560547,-9.569940567016602,80
76.40103912353516,-29.15566635131836,80
74.13746643066406,-3.1858325004577637,80
71.3411865234375,-12.077570915222168,80
-44.560394287109375,65.75203704833984,80
-20.46506690979004,55.80415344238281,80
14.538924217224121,24.15601921081543,80
65.0343017578125,-16.494199752807617,80
-26.63003158569336,-50.19035720825195,81
-27.23929786682129,58.65114212036133,81
-26.63461685180664,-50.19657897949219,81
-26.331501007080078,-25.770038604736328,81
-59.01302719116211,8.580745697021484,81
-22.664974212646484,59.66370391845703,81
-53.15086364746094,5.453611373901367,81
65.0359115600586,-16.491390228271484,81
76.38365173339844,-29.179452896118164,81
14.552584648132324,24.15699577331543,81
-23.55845069885254,56.67079544067383,81
74.76847076416016,-3.4622130393981934,81
76.38876342773438,-29.181650161743164,81
48.058067321777344,63.31928253173828,81
-34.92913818359375,-28.322526931762695,81
3.3015782833099365,-3.6144134998321533,81
67.24500274658203,-9.602664947509766,81
65.040771484375,-16.486791610717773,81
-51.071250915527344,40.61137771606445,81
-20.4647159576416,55.8043212890625,81
4.554303169250488,-13.634448051452637,81
-1.3045870065689087,-7.461534023284912,81
72.13903045654297,-22.85435676574707,81
67.65606689453125,-24.69569206237793,81
74.65098571777344,-3.399357557296753,81
74.67160034179688,-3.4708690643310547,81
